Differentiable Filtering for Learning Hidden Markov Models

Hidden Markov Models (HMMs) are fundamental for modeling sequential data, yet learning their parameters from observations remains challenging. Classical methods like the Baum-Welch algorithm are computationally intensive and prone to local optima, while modern spectral algorithms offer provable guarantees but may produce probability outputs outside valid ranges. This work introduces Belief Net, a differentiable filtering framework that learns HMM parameters by formulating the forward filter as a structured neural network and optimizing it with stochastic gradient descent. This architecture recursively updates the belief state, which represents the posterior probability distribution over hidden states based on the observation history. Unlike black-box transformer models, Belief Net's learnable weights are explicitly the logits of the initial distribution, transition matrix, and emission matrix, ensuring full interpretability. The model processes observation sequences using a decoder-only (causal) architecture and is trained end-to-end with standard autoregressive next-observation prediction loss. On synthetic HMM data, Belief Net achieves faster convergence than Baum-Welch while successfully recovering parameters in both undercomplete and overcomplete settings, whereas spectral methods prove ineffective in the latter. Comparisons with transformer-based models are also presented on real-world language data.

==> figures/hmm/overcomplete/training_loss.csv <==
iteration,loss
0,3.491663217544556
1,3.446968078613281
2,3.395002603530884
3,3.3777339458465576
4,3.3388760089874268
5,3.3017704486846924
6,3.3047215938568115
7,3.259784460067749
8,3.2106072902679443
9,3.211536407470703
10,3.16438889503479
11,3.083836078643799
12,3.056396722793579
13,2.9784247875213623
14,2.9297871589660645
15,2.8811113834381104
16,2.8368144035339355
17,2.706526756286621
18,2.6627566814422607
19,2.58478045463562
20,2.561746835708618
21,2.5116560459136963
22,2.338839054107666
23,2.3776705265045166
24,2.283055305480957
25,2.2056784629821777
26,2.192645788192749
27,2.1005349159240723
28,2.139475107192993
29,2.020570993423462
30,1.99478018283844
31,2.0056967735290527
32,1.981895923614502
33,1.974181652069092
34,1.8403266668319704
35,1.85402250289917
36,1.8588346242904663
37,1.7412362098693848
38,1.7483816146850586
39,1.784781575202942
40,1.7054457664489746
41,1.650981307029724
42,1.6348437070846558
43,1.778473734855652
44,1.5415468215942385
45,1.652358889579773
46,1.6588354110717771
47,1.6963720321655271
48,1.6182256937026978
49,1.5863794088363647
50,1.6951675415039062
51,1.4720066785812378
52,1.6111904382705688
53,1.5466649532318115
54,1.5474945306777954
55,1.4885914325714111
56,1.4365885257720947
57,1.596575140953064
58,1.4605650901794434
59,1.3297758102416992
60,1.5553845167160034
61,1.3563755750656128
62,1.480269193649292
63,1.3997888565063477
64,1.4867000579833984
65,1.4999287128448486
66,1.645492434501648
67,1.5272127389907837
68,1.5049107074737549
69,1.3823195695877075
70,1.1919047832489014
71,1.259836196899414
72,1.4050207138061523
73,1.3710346221923828
74,1.401591658592224
75,1.4526150226593018
76,1.3050709962844849
77,1.3100008964538574
78,1.2143787145614624
79,1.229792237281799
80,1.3010143041610718
81,1.4349513053894043
82,1.2510310411453247
83,1.2383511066436768
84,1.365837574005127
85,1.2820930480957031
86,1.224090814590454
87,1.2871475219726562
88,1.2596696615219116
89,1.2230308055877686
90,1.3772461414337158
91,1.20415198802948
92,1.296194314956665
93,1.2161580324172974
94,1.3639330863952637
95,1.2413944005966189
96,1.25837242603302
97,1.2679022550582886
98,1.377060055732727
99,1.2298575639724731
100,1.1968402862548828
101,1.127772331237793
102,1.1116809844970703
103,1.3421571254730225
104,1.247467875480652
105,1.175254225730896
106,1.2277493476867676
107,1.2080440521240234
108,1.2228538990020752
109,1.157069444656372
110,1.3304471969604492
111,1.214108943939209
112,1.3862384557724
113,1.2409241199493408
114,1.1801549196243286
115,1.2682169675827026
116,1.1473751068115234
117,1.2866127490997314
118,1.1328140497207642
119,1.1020170450210571
120,1.3214064836502075
121,1.0781751871109009
122,1.0697498321533203
123,1.1689324378967283
124,1.1833971738815308
125,1.1110323667526243
126,1.1948429346084597
127,1.1738381385803225
128,1.102428913116455
129,1.158761739730835
130,1.1249240636825562
131,1.1641055345535278
132,1.296571969985962
133,1.2913092374801636
134,1.1294313669204712
135,1.092166781425476
136,1.226702094078064
137,1.1510217189788818
138,1.1049882173538208
139,1.151167869567871
140,1.135083794593811
141,1.1744945049285889
142,1.1032593250274658
143,1.1693077087402344
144,1.1562395095825195
145,1.1374353170394895
146,1.2327977418899536
147,1.1658231019973757
148,1.2653621435165403
149,1.1369127035140991
150,1.0785220861434937
151,1.052809238433838
152,1.3764864206314087
153,1.0657261610031128
154,1.2533564567565918
155,1.0899537801742554
156,1.17042875289917
157,1.2412316799163818
158,1.1982263326644895
159,1.1568502187728882
160,1.245096206665039
161,1.1433504819869995
162,1.0946810245513916
163,1.1705236434936523
164,1.123499035835266
165,1.1546754837036133
166,1.1131514310836792
167,1.31933856010437
168,1.1270073652267456
169,1.193476915359497
170,1.036465406417847
171,1.12939190864563
172,1.1674041748046875
173,1.0787571668624878
174,1.1391838788986206
175,1.1838241815567017
176,1.08771014213562
177,1.0795754194259644
178,1.0949645042419434
179,1.0466523170471191
180,1.1506173610687256
181,1.100507736206055
182,1.0488051176071167
183,1.0469586849212646
184,1.233162522315979
185,1.006666660308838
186,1.0900416374206543
187,1.016190528869629
188,1.148577094078064
189,1.229389786720276
190,1.1598039865493774
191,1.1837527751922607
192,1.220491886138916
193,1.0792253017425537
194,1.1384897232055664
195,1.066267728805542
196,1.167954444885254
197,1.1263551712036133
198,1.1178117990493774
199,1.093744158744812
200,1.141771912574768
201,1.184682011604309
202,1.0777182579040527
203,1.1036219596862793
204,1.102442502975464
205,1.1032826900482178
206,1.0475549697875977
207,1.1718189716339111
208,1.2086995840072632
209,1.1116266250610352
210,1.1042578220367432
211,1.0899806022644043
212,1.0647799968719482
213,1.0946288108825684
214,1.2091516256332395
215,1.1709672212600708
216,1.1958107948303225
217,1.009600043296814
218,1.190282940864563
219,1.0898702144622805
220,1.00360906124115
221,1.061381220817566
222,1.0892716646194458
223,1.1512404680252075
224,1.0330551862716677
225,1.0595548152923584
226,1.0990614891052246
227,1.1503286361694336
228,1.108493089675903
229,1.152643799781799
230,1.087887167930603
231,1.0730360746383667
232,1.081001877784729
233,1.1725413799285889
234,1.1642266511917114
235,1.0815534591674805
236,1.2785005569458008
237,1.1871851682662964
238,1.0609471797943115
239,1.088376760482788
240,1.0956217050552368
241,1.09331214427948
242,1.1494303941726685
243,1.027140974998474
244,1.1746138334274292
245,1.0460572242736816
246,1.1815418004989624
247,1.0915354490280151
248,1.1237151622772217
249,1.1071439981460571
250,1.0480842590332031
251,1.132897973060608
252,1.147429585456848
253,1.0987190008163452
254,1.0411489009857178
255,1.2092803716659546
256,1.0639095306396484
257,1.025424599647522
258,1.1828197240829468
259,1.160911202430725
260,1.125422120094299
261,1.0679428577423096
262,1.0639653205871582
263,1.1920031309127808
264,1.129397749900818
265,1.1413462162017822
266,1.2521930932998655
267,1.0477442741394043
268,1.1202540397644043
269,1.271340250968933
270,1.0693905353546145
271,1.012210726737976
272,1.1561378240585327
273,1.12899649143219
274,1.1744143962860107
275,1.151500940322876
276,1.1042442321777344
277,1.054103136062622
278,0.9904693365097046
279,1.0786787271499634
280,1.0101617574691772
281,1.123646855354309
282,1.0715887546539309
283,1.0984545946121216
284,1.0952259302139282
285,1.07308030128479
286,1.0721683502197266
287,1.0199110507965088
288,1.0985621213912964
289,1.0957316160202026
290,1.1978265047073364
291,1.0741143226623535
292,1.0035711526870728
293,1.1571213006973269
294,1.118375539779663
295,1.135132908821106
296,1.175321102142334
297,1.142713189125061
298,1.175772786140442
299,1.062412142753601
300,1.1672779321670532
301,1.047420620918274
302,1.064139485359192
303,1.1453782320022583
304,1.0253443717956543
305,1.049224853515625
306,1.0817714929580688
307,1.0167895555496216
308,1.170141339302063
309,1.026525855064392
310,1.0320512056350708
311,1.0254284143447876
312,1.1564362049102783
313,1.01473867893219
314,1.0618425607681274
315,1.0284337997436523
316,1.0371135473251345
317,0.9833056926727296
318,1.0485540628433228
319,1.0904113054275513
320,1.0413738489151
321,1.0560859441757202
322,1.163205862045288
323,1.0407952070236206
324,1.0248494148254397
325,1.086673140525818
326,1.088186502456665
327,1.0040098428726196
328,1.0937507152557373
329,1.113538384437561
330,1.0662474632263184
331,1.0104914903640747
332,1.135028600692749
333,1.132936716079712
334,1.0595097541809082
335,1.104536056518555
336,0.9849998354911804
337,0.9858388900756836
338,1.0838459730148315
339,1.0180246829986572
340,1.097214698791504
341,1.0579583644866943
342,1.038502812385559
343,0.9813990592956544
344,1.1379027366638184
345,1.0706223249435425
346,1.0045859813690186
347,1.1672115325927734
348,1.0652620792388916
349,0.9927147626876832
350,1.0429052114486694
351,1.0883969068527222
352,1.1560871601104736
353,1.1076234579086304
354,1.0360476970672607
355,1.0776602029800415
356,1.0067050457000732
357,1.063924789428711
358,1.1570793390274048
359,1.0986651182174685
360,1.0829299688339231
361,1.0353705883026123
362,1.0346816778182983
363,1.0402897596359253
364,0.9904059171676636
365,1.08392071723938
366,1.057636260986328
367,1.111174702644348
368,1.0901994705200195
369,1.269345760345459
370,1.0234519243240356
371,1.064548373222351
372,1.027274250984192
373,1.1329809427261353
374,1.036075472831726
375,1.0750963687896729
376,1.0423357486724854
377,1.0396158695220947
378,0.9492013454437256
379,0.9943478107452391
380,0.9473287463188172
381,1.0085588693618774
382,1.0618995428085327
383,1.0551234483718872
384,1.0292675495147705
385,0.9763584733009338
386,1.0282384157180786
387,1.0803191661834717
388,0.981339156627655
389,1.0735706090927124
390,1.0676894187927246
391,0.9671674966812134
392,1.0169851779937744
393,1.0037851333618164
394,1.0102335214614868
395,1.0896300077438354
396,0.9702301621437072
397,1.1129215955734253
398,1.090123176574707
399,1.0704975128173828
400,1.0752984285354614
401,1.0121392011642456
402,1.105044960975647
403,1.0684781074523926
404,1.077547907829285
405,0.9827863574028016
406,1.026434302330017
407,1.0434656143188477
408,1.0795336961746216
409,0.9146856665611268
410,1.0315195322036743
411,1.0002224445343018
412,1.030778169631958
413,1.1160422563552856
414,1.2069425582885742
415,1.0391305685043335
416,1.1710771322250366
417,1.064373016357422
418,1.080987811088562
419,1.1374210119247437
420,1.044933199882507
421,0.9890941977500916
422,1.1753394603729248
423,1.057541847229004
424,0.9942882657051086
425,0.9877257347106934
426,1.0189763307571411
427,1.077932596206665
428,1.0677618980407717
429,1.0709738731384275
430,1.0328667163848877
431,1.0120903253555298
432,1.159911036491394
433,1.0914456844329834
434,0.9577706456184388
435,1.2275840044021606
436,1.067410945892334
437,1.0052608251571655
438,0.9915804862976074
439,0.96865576505661
440,1.0423991680145264
441,1.0338134765625
442,1.0769541263580322
443,1.0592252016067505
444,1.034369945526123
445,1.104201316833496
446,1.0209827423095703
447,1.1024415493011477
448,0.9785007834434508
449,1.0550428628921509
450,1.0032062530517578
451,1.0468181371688845
452,1.0738930702209473
453,1.0451998710632324
454,0.99412739276886
455,0.9820433855056764
456,1.057510495185852
457,1.0199178457260132
458,1.138289451599121
459,1.0817071199417114
460,1.05206298828125
461,1.1207642555236816
462,0.9514128565788268
463,1.1212998628616333
464,0.9764316082000732
465,1.0494964122772217
466,0.9966110587120056
467,1.0416301488876345
468,1.0859012603759766
469,1.0643746852874756
470,0.9471458792686462
471,0.9941409826278688
472,1.0441718101501465
473,1.0284143686294556
474,1.067392349243164
475,1.125889778137207
476,1.0648876428604126
477,1.109861135482788
478,0.9963166117668152
479,1.0681031942367554
480,1.12336266040802
481,1.031155705451965
482,1.0633829832077026
483,1.081981539726257
484,1.105621576309204
485,1.0184035301208496
486,1.1021695137023926
487,1.095536470413208
488,0.9911612272262572
489,1.0183809995651243
490,1.0372896194458008
491,1.00868022441864
492,1.0581134557724
493,1.0053790807724
494,1.0254915952682495
495,1.1140360832214355
496,1.1175397634506226
497,1.163321614265442
498,1.0199867486953735
499,0.9966995120048524
500,1.1258337497711182
501,1.043750882148743
502,1.0930187702178955
503,1.1147247552871704
504,1.1808490753173828
505,1.0869306325912476
506,1.003645658493042
507,1.062058687210083
508,1.065458059310913
509,1.0334255695343018
510,0.9541476964950562
511,1.0134881734848022
512,1.0112357139587402
513,1.08216392993927
514,1.02057683467865
515,1.0893430709838867
516,1.1892447471618652
517,1.0966124534606934
518,1.0365960597991943
519,1.1098129749298096
520,0.9582205414772034
521,0.997268795967102
522,1.012792468070984
523,1.0841060876846311
524,1.054861545562744
525,1.096604585647583
526,0.9986289739608764
527,1.0320994853973389
528,1.051151990890503
529,1.002838134765625
530,1.0384912490844729
531,1.0374454259872437
532,1.0955122709274292
533,1.0591599941253662
534,1.0421514511108398
535,0.9862058758735656
536,1.0285589694976809
537,0.942526876926422
538,1.0966289043426514
539,1.0015803575515747
540,1.031450629234314
541,1.0328069925308228
542,1.0324437618255615
543,0.9948893189430236
544,1.0542362928390503
545,0.9804387092590332
546,0.9640737175941468
547,1.015159010887146
548,1.1034021377563477
549,0.9606021046638488
550,1.168561935424805
551,1.0734615325927734
552,1.079370379447937
553,0.9781885743141174
554,1.0379680395126345
555,1.092196345329285
556,1.0474426746368408
557,1.0323115587234497
558,1.041953444480896
559,1.059734344482422
560,0.9857330918312072
561,1.0295429229736328
562,1.0248894691467283
563,1.0242518186569214
564,1.0126874446868896
565,1.049734592437744
566,1.037864327430725
567,0.9922797083854676
568,1.0377700328826904
569,1.1993319988250732
570,0.9157760739326476
571,0.9711020588874816
572,0.9598329067230223
573,1.0173965692520142
574,0.9976789355278016
575,0.9954664707183838
576,1.071977972984314
577,1.01210618019104
578,1.0961737632751465
579,1.089796781539917
580,1.0076409578323364
581,1.0253125429153442
582,1.028128743171692
583,1.0857075452804563
584,0.9788729548454284
585,0.9717235565185548
586,1.0687711238861084
587,0.942959189414978
588,1.096946358680725
589,1.0775564908981323
590,1.020315647125244
591,0.9612364172935486
592,1.0288457870483398
593,1.02874755859375
594,1.011484146118164
595,1.062212347984314
596,1.0773237943649292
597,0.997160017490387
598,1.139892816543579
599,0.9795249104499816
600,1.1485941410064695
601,1.0190660953521729
602,0.9876306653022766
603,0.9910574555397034
604,0.9718467593193054
605,0.9800006747245787
606,0.9916647672653198
607,1.0133121013641355
608,0.9741713404655457
609,0.9389671683311462
610,0.945809006690979
611,0.974565327167511
612,1.024380803108215
613,1.1725118160247805
614,1.1108580827713013
615,1.003209948539734
616,1.0576661825180054
617,0.9900650382041932
618,0.96981281042099
619,1.08412766456604
620,1.056804060935974
621,1.036598801612854
622,1.020283341407776
623,1.1406292915344238
624,1.0697472095489502
625,0.9822454452514648
626,1.0197107791900637
627,0.9910391569137572
628,1.0648844242095947
629,1.0455389022827148
630,1.0567491054534912
631,1.0126197338104248
632,1.01325786113739
633,1.1115189790725708
634,1.0792083740234375
635,1.0473287105560305
636,1.003032684326172
637,0.9527508616447448
638,0.9686375260353088
639,0.9702925682067872
640,1.0788425207138062
641,0.9880274534225464
642,1.036239504814148
643,0.9678921699523926
644,0.9483380317687988
645,1.072138428688049
646,1.0769240856170654
647,0.9649266600608826
648,0.9576608538627625
649,1.011040449142456
650,1.042578101158142
651,0.979203999042511
652,1.0753073692321775
653,1.0868507623672483
654,1.179513931274414
655,1.024363994598389
656,1.0416821241378784
657,0.9824897646903992
658,1.0753191709518433
659,1.008427977561951
660,1.160951018333435
661,1.0062777996063232
662,0.9619734287261964
663,1.0367181301116943
664,0.9987987279891968
665,1.0786232948303225
666,1.0386306047439575
667,1.0604459047317505
668,1.0665513277053833
669,1.0224353075027466
670,1.0100423097610474
671,1.0653083324432373
672,1.0665299892425537
673,1.0032490491867063
674,1.019598126411438
675,0.9970080852508544
676,1.0057876110076904
677,1.0184859037399292
678,0.960013508796692
679,1.0059428215026855
680,0.966506004333496
681,1.1039204597473145
682,1.1830878257751465
683,1.030335545539856
684,1.1377407312393188
685,1.0237466096878052
686,1.0132187604904177
687,0.9476168155670166
688,1.0687438249588013
689,0.982083022594452
690,1.0685569047927856
691,1.0575931072235107
692,0.994818925857544
693,0.9657019972801208
694,1.0325462818145752
695,1.0029265880584717
696,1.0735324621200562
697,0.9613206386566162
698,1.040745496749878
699,1.1004718542099
700,1.0132602453231812
701,1.0365091562271118
702,0.9636258482933044
703,1.0733027458190918
704,1.0591119527816772
705,0.97922945022583
706,0.9632227420806884
707,1.0407027006149292
708,1.0086307525634766
709,0.9531180262565612
710,0.9901580810546876
711,1.0271461009979248
712,1.0683295726776123
713,0.9812517166137696
714,1.1460342407226562
715,1.0147110223770142
716,1.0603479146957395
717,1.1303391456604004
718,0.940029501914978
719,0.9978360533714294
720,1.0586984157562256
721,1.0182613134384155
722,0.9859200716018676
723,1.0333911180496216
724,0.9961615204811096
725,0.995343804359436
726,0.9889684915542604
727,1.100205421447754
728,1.0271039009094238
729,0.9951951503753662
730,0.9976029396057128
731,0.9655665159225464
732,1.0115586519241333
733,1.068958759307861
734,0.9726843237876892
735,0.9642597436904908
736,1.0581990480422974
737,0.9958378076553344
738,0.9424995183944702
739,1.057204008102417
740,0.9861707091331482
741,1.044639229774475
742,1.0150679349899292
743,1.0851094722747805
744,0.9104294180870056
745,0.9678593277931212
746,1.0057834386825562
747,0.9572556018829346
748,0.9931918382644652
749,1.069228172302246
750,1.0266234874725342
751,1.015053629875183
752,1.0766487121582031
753,1.0220426321029663
754,1.0026041269302368
755,1.009149432182312
756,0.987621009349823
757,0.9649065732955932
758,1.0823240280151367
759,1.0018072128295898
760,0.9958400130271912
761,1.0197653770446775
762,1.016298532485962
763,1.0528987646102903
764,1.0298593044281006
765,1.1109386682510376
766,1.0496234893798828
767,1.0084172487258911
768,1.2381365299224854
769,1.0471899509429932
770,0.9806367754936218
771,0.9856808185577391
772,1.0994793176651
773,1.0545226335525513
774,1.0831351280212402
775,0.9826352000236512
776,1.0186634063720703
777,1.0695759057998655
778,1.1143230199813845
779,0.9623197317123412
780,0.9588205814361572
781,1.1378755569458008
782,1.099644899368286
783,1.057425856590271
784,0.9819705486297609
785,1.0273520946502686
786,1.030347228050232
787,0.9595449566841124
788,1.035423994064331
789,1.258905053138733
790,1.0615028142929075
791,1.073370337486267
792,0.9654363989830016
793,0.960285186767578
794,0.993534505367279
795,1.014458417892456
796,1.064397931098938
797,0.9825485348701476
798,1.024930715560913
799,1.0704684257507324
800,1.157586693763733
801,1.0452258586883545
802,1.0120099782943726
803,1.0494357347488403
804,1.0188214778900146
805,1.0669775009155271
806,1.0366888046264648
807,1.101184964179993
808,0.9271211624145508
809,1.040587067604065
810,1.162214279174805
811,1.1723761558532717
812,1.0183327198028564
813,1.0108500719070437
814,1.0487229824066162
815,1.0165815353393557
816,1.0066149234771729
817,0.9780899882316588
818,1.0075576305389404
819,0.9954072833061218
820,0.984043538570404
821,1.012131929397583
822,0.9274263978004456
823,0.9856925010681152
824,1.0795958042144775
825,0.9802832007408142
826,0.9966824650764464
827,1.0839202404022217
828,1.1140849590301514
829,1.1032183170318604
830,1.169095754623413
831,0.9617781043052672
832,1.0058985948562622
833,1.0729185342788696
834,0.9662829637527466
835,1.0044105052947998
836,1.1060576438903809
837,0.9717686176300048
838,1.0634201765060425
839,0.9840779304504396
840,0.9882473349571228
841,1.0056712627410889
842,1.041253685951233
843,1.089368462562561
844,0.9082421064376832
845,1.0019772052764893
846,0.9832932353019714
847,1.0019577741622925
848,1.1070442199707031
849,1.0558379888534546
850,1.110824704170227
851,0.9655745625495912
852,1.1810275316238403
853,0.9409639239311218
854,0.9892634749412536
855,1.146939039230347
856,1.117032170295715
857,0.9853180646896362
858,1.0030635595321655
859,1.0487244129180908
860,1.122850775718689
861,1.0380464792251587
862,1.0939290523529053
863,1.073901891708374
864,1.015272855758667
865,1.1411689519882202
866,1.0370204448699951
867,1.0939174890518188
868,1.049191117286682
869,1.052257776260376
870,0.9471525549888612
871,0.9643154740333556
872,0.976291835308075
873,1.0167127847671509
874,1.081181883811951
875,0.9815460443496704
876,1.1237499713897705
877,1.0824085474014282
878,1.0272759199142456
879,0.9673200845718384
880,1.0956599712371826
881,1.2033611536026
882,1.1529353857040403
883,1.080028414726257
884,1.1059908866882324
885,1.0013076066970823
886,1.1151057481765747
887,1.0103819370269775
888,1.1124694347381592
889,1.0637662410736084
890,1.0580213069915771
891,1.045393466949463
892,0.9855448603630066
893,1.0535286664962769
894,1.0607075691223145
895,1.1132079362869265
896,1.1350913047790527
897,0.9954693913459778
898,1.0977613925933838
899,0.9936097264289856
900,1.0203086137771606
901,1.02562415599823
902,1.096894145011902
903,1.0956181287765503
904,1.0069758892059326
905,1.0153719186782837
906,0.9939353466033936
907,0.976446270942688
908,0.986916184425354
909,0.9617368578910828
910,1.0721185207366943
911,1.033761978149414
912,1.029653787612915
913,1.0110667943954468
914,1.0476043224334717
915,1.1079312562942505
916,1.0141838788986206
917,1.1655970811843872
918,1.0230612754821775
919,1.0029189586639404
920,1.059041142463684
921,0.9882294535636902
922,0.9802657961845398
923,0.981740176677704
924,0.9928981065750122
925,1.0864216089248655
926,0.971386730670929
927,1.1274946928024292
928,1.217641830444336
929,1.006213665008545
930,0.9921650290489196
931,0.9399789571762084
932,1.0747524499893188
933,1.1808909177780151
934,0.9421657919883728
935,0.9666741490364076
936,1.0575860738754272
937,0.9792509078979492
938,0.9379547834396362
939,0.9519420862197876
940,1.0141340494155884
941,0.9624344110488892
942,1.0507607460021973
943,1.0765219926834106
944,0.9359359741210938
945,1.0129334926605225
946,1.0354838371276855
947,0.9307017922401428
948,1.0198196172714231
949,0.9523725509643556
950,1.1515990495681765
951,1.0603406429290771
952,1.0535153150558472
953,0.9901148080825806
954,0.9656925797462464
955,0.988018274307251
956,0.9735186100006104
957,1.0468058586120603
958,1.0175180435180664
959,1.0629299879074097
960,0.9627614617347716
961,1.0353960990905762
962,0.9518051147460938
963,1.0275068283081057
964,1.1341404914855957
965,1.1286827325820925
966,1.1014447212219238
967,1.1093968152999878
968,1.0665597915649414
969,1.105318307876587
970,0.9390987157821656
971,0.994897186756134
972,0.964063286781311
973,1.0928319692611694
974,0.9942647218704224
975,1.0819166898727417
976,0.9840921759605408
977,1.0125545263290403
978,0.9411476254463196
979,0.9499826431274414
980,1.0404266119003296
981,0.9775801301002502
982,1.1164807081222534
983,0.9477147459983826
984,1.0837273597717283
985,1.1181386709213257
986,1.0143998861312866
987,0.9808376431465148
988,1.0804328918457031
989,1.1426854133605957
990,1.0376462936401367
991,1.0368659496307373
992,1.0123608112335205
993,1.0823874473571775
994,1.0279186964035034
995,1.1164073944091797
996,1.0706058740615845
997,0.9921685457229614
998,1.1245471239089966
999,1.039987325668335
1000,1.1284300088882446
1001,1.0354726314544678
1002,1.010263442993164
1003,1.0323418378829956
1004,1.1291542053222656
1005,0.9851171970367432
1006,1.0091326236724854
1007,1.0650936365127563
1008,0.9763023853302002
1009,0.949393093585968
1010,0.9986247420310974
1011,1.1833220720291138
1012,0.988576889038086
1013,1.0273250341415403
1014,1.0933566093444824
1015,0.99489563703537
1016,1.0519731044769287
1017,0.998080849647522
1018,1.0622504949569702
1019,1.020866870880127
1020,1.0293023586273191
1021,0.9637112021446228
1022,0.9710867404937744
1023,1.0815783739089966
1024,1.163172721862793
1025,1.05136239528656
1026,1.20663583278656
1027,1.1014173030853271
1028,1.0278140306472778
1029,1.1029106378555298
1030,1.1427319049835205
1031,0.9699005484580994
1032,1.0055906772613523
1033,1.1439474821090698
1034,1.04940664768219
1035,0.960971176624298
1036,0.9956639409065248
1037,0.919109344482422
1038,1.0247989892959597
1039,1.0810176134109497
1040,1.0321239233016968
1041,1.0831760168075562
1042,1.0137134790420532
1043,1.1550533771514893
1044,0.90782368183136
1045,1.0359501838684082
1046,1.0091534852981567
1047,0.9922807812690736
1048,1.0005080699920654
1049,1.0475399494171145
1050,1.1220440864562988
1051,0.9940444231033324
1052,1.0318042039871216
1053,1.0142797231674194
1054,0.9815375804901124
1055,1.0103601217269895
1056,1.062278151512146
1057,0.9515182971954346
1058,1.0925238132476809
1059,0.9976457357406616
1060,1.0993682146072388
1061,1.0636675357818604
1062,0.9593079686164856
1063,1.1318525075912476
1064,1.0288656949996948
1065,1.0462546348571775
1066,1.0468122959136963
1067,1.056931734085083
1068,1.0105578899383545
1069,1.070399522781372
1070,0.9245493412017822
1071,1.0260835886001587
1072,1.0218496322631836
1073,0.9911715984344482
1074,1.121071696281433
1075,1.026522517204285
1076,1.0551291704177856
1077,1.0814779996871948
1078,0.9621431827545166
1079,1.0211305618286133
1080,1.045424461364746
1081,0.9844714403152466
1082,1.0350421667099
1083,1.147454857826233
1084,1.035658359527588
1085,0.9802760481834412
1086,0.994879186153412
1087,0.9668132662773132
1088,1.0387719869613647
1089,1.1026324033737185
1090,0.9818794131278992
1091,0.9498793482780457
1092,0.9693017601966858
1093,0.9305446743965148
1094,1.019578218460083
1095,1.1065608263015747
1096,0.9784185290336608
1097,1.002021312713623
1098,1.0307341814041138
1099,1.0243237018585205
1100,1.031628966331482
1101,1.058293342590332
1102,1.0045278072357178
1103,1.0924501419067385
1104,1.0273158550262451
1105,1.0229898691177368
1106,1.1125727891921997
1107,0.958891212940216
1108,0.9745110273361206
1109,0.9216498136520386
1110,1.0484402179718018
1111,1.0529347658157349
1112,1.0955893993377686
1113,1.1052294969558716
1114,1.2125227451324463
1115,1.040799856185913
1116,1.1377291679382324
1117,1.003026843070984
1118,1.12851881980896
1119,0.99366557598114
1120,0.9568240642547609
1121,1.0660840272903442
1122,0.993600845336914
1123,1.0578795671463013
1124,1.0194780826568604
1125,1.0880517959594729
1126,0.977969229221344
1127,1.0151035785675049
1128,1.0439181327819824
1129,1.063227295875549
1130,1.1154218912124634
1131,0.9728289842605592
1132,1.113943576812744
1133,1.146028757095337
1134,1.1093084812164309
1135,0.9829373359680176
1136,0.9790114760398864
1137,0.9208567142486572
1138,1.0793735980987549
1139,1.1148871183395386
1140,1.0154677629470823
1141,1.017099142074585
1142,1.048790454864502
1143,1.1200274229049685
1144,0.9906026721000672
1145,1.0796899795532229
1146,1.0018818378448486
1147,1.0046225786209106
1148,0.9420192837715148
1149,0.9579945206642152
1150,1.0080466270446775
1151,0.9498124718666076
1152,1.0046720504760742
1153,0.9860175251960754
1154,1.108144760131836
1155,0.95494544506073
1156,0.9956864714622498
1157,1.0092201232910156
1158,1.039725661277771
1159,0.9418978691101074
1160,1.1453856229782104
1161,1.0730677843093872
1162,0.9478104114532472
1163,1.0066263675689695
1164,1.0287206172943115
1165,1.1548813581466677
1166,1.0936193466186523
1167,1.1440577507019043
1168,1.172257661819458
1169,1.0454704761505127
1170,1.067030906677246
1171,0.9860945343971252
1172,1.0720218420028689
1173,0.9924229979515076
1174,0.9915561676025392
1175,1.0508884191513062
1176,1.004420280456543
1177,1.0669604539871216
1178,0.9500730633735656
1179,1.0565714836120603
1180,0.9448007345199584
1181,1.085309386253357
1182,0.9834100008010864
1183,1.0015569925308228
1184,0.9999494552612304
1185,1.00661301612854
1186,1.013543963432312
1187,1.0526411533355713
1188,0.9697590470314026
1189,1.0449459552764893
1190,1.0652514696121216
1191,1.0638116598129272
1192,0.9832668900489808
1193,1.000106930732727
1194,1.083512544631958
1195,1.0495164394378662
1196,1.092592716217041
1197,0.9973338842391968
1198,1.0480021238327026
1199,1.044175386428833
1200,1.0292469263076782
1201,1.0246025323867798
1202,0.9702470898628236
1203,1.1133131980895996
1204,1.015263915061951
1205,0.9863407611846924
1206,1.182184100151062
1207,0.9601891040802002
1208,0.9838762879371644
1209,1.062595009803772
1210,0.9580703377723694
1211,1.0720407962799072
1212,1.0934628248214722
1213,0.9962908625602722
1214,1.040038824081421
1215,1.0790468454360962
1216,1.0635247230529783
1217,1.0030573606491089
1218,1.0639508962631226
1219,0.9875027537345886
1220,0.937597155570984
1221,1.009565830230713
1222,1.0218267440795898
1223,1.0657042264938354
1224,0.9772128462791444
1225,0.9914923310279846
1226,1.0122698545455933
1227,0.9804144501686096
1228,1.085177302360535
1229,1.0439285039901731
1230,1.1217514276504517
1231,0.9461467862129213
1232,1.0314338207244873
1233,1.2284446954727173
1234,1.0747480392456057
1235,1.0938010215759275
1236,1.0519816875457764
1237,1.0630865097045898
1238,0.9910032749176024
1239,1.088689208030701
1240,1.093382477760315
1241,1.0406827926635742
1242,1.0448431968688965
1243,1.067502737045288
1244,1.1422672271728516
1245,0.9728863835334778
1246,1.1324635744094849
1247,0.9997542500495912
1248,1.0958828926086426
1249,0.982935905456543
1250,1.0501834154129028
1251,1.0103883743286133
1252,1.0617432594299316
1253,1.111194729804993
1254,1.0012706518173218
1255,1.0274308919906616
1256,1.0656242370605469
1257,0.9539551734924316
1258,1.0554821491241455
1259,1.0598492622375488
1260,0.9952040910720824
1261,1.0310777425765991
1262,0.9182185530662536
1263,1.016105890274048
1264,1.076785922050476
1265,1.1067862510681152
1266,1.0958763360977173
1267,1.0571086406707764
1268,1.0522451400756836
1269,1.031496286392212
1270,0.9100105166435242
1271,1.1124508380889893
1272,0.9539598822593688
1273,1.0604699850082395
1274,1.0969045162200928
1275,1.164418339729309
1276,1.0098358392715454
1277,1.1285051107406616
1278,0.9728389978408812
1279,0.9671133160591124
1280,0.9436709880828856
1281,1.1019376516342163
1282,0.992027997970581
1283,1.0367255210876465
1284,1.013743877410889
1285,1.027737021446228
1286,1.1180684566497805
1287,0.9732217788696288
1288,1.024145483970642
1289,1.0529214143753052
1290,0.9700602889060974
1291,1.0046159029006958
1292,1.0376639366149902
1293,0.9519080519676208
1294,1.0040985345840454
1295,1.0005204677581787
1296,1.0773662328720093
1297,1.1351318359375
1298,1.0318149328231812
1299,1.054764986038208
1300,1.0423277616500854
1301,0.982153296470642
1302,0.9968289732933044
1303,1.0896902084350586
1304,1.1723062992095947
1305,0.9948724508285522
1306,1.0233994722366333
1307,1.1161571741104126
1308,0.9420941472053528
1309,1.0142362117767334
1310,1.0099250078201294
1311,0.964539110660553
1312,1.1336745023727417
1313,0.9843824505805968
1314,1.0585410594940186
1315,1.058445930480957
1316,1.0197464227676392
1317,1.0545165538787842
1318,0.9869253635406494
1319,1.1340274810791016
1320,1.0899934768676758
1321,1.1194757223129272
1322,0.9307119250297546
1323,1.07627534866333
1324,1.065180778503418
1325,1.0081392526626587
1326,1.0073286294937134
1327,1.133722901344299
1328,1.0247284173965454
1329,1.0643959045410156
1330,1.0344867706298828
1331,0.9504575729370116
1332,1.0736520290374756
1333,1.1198738813400269
1334,1.014492392539978
1335,1.0362472534179688
1336,1.0712276697158811
1337,1.0944494009017944
1338,0.9649617075920104
1339,0.9564576745033264
1340,1.1517146825790403
1341,1.0276694297790527
1342,1.101860523223877
1343,1.0042606592178345
1344,1.0135390758514404
1345,0.9610210061073304
1346,0.9861414432525636
1347,1.0526703596115112
1348,1.0990383625030518
1349,0.9584020972251892
1350,1.08133065700531
1351,1.017683744430542
1352,1.0848515033721924
1353,1.0535870790481567
1354,1.0137850046157837
1355,1.1303361654281616
1356,1.1628973484039309
1357,0.983171820640564
1358,1.0682812929153442
1359,0.9275283217430116
1360,0.9729551672935486
1361,1.0274262428283691
1362,0.9747756719589232
1363,1.0409564971923828
1364,1.0327366590499878
1365,1.0454459190368652
1366,0.9863658547401428
1367,1.0022164583206177
1368,1.0908398628234863
1369,1.06863534450531
1370,0.8935962319374084
1371,1.071269392967224
1372,1.1184496879577637
1373,1.076996922492981
1374,0.9802702069282532
1375,1.0685758590698242
1376,1.0857583284378052
1377,1.1809674501419067
1378,0.9415236115455629
1379,1.1007513999938965
1380,0.972340762615204
1381,1.019145369529724
1382,0.9711594581604004
1383,1.0248124599456787
1384,1.0955414772033691
1385,1.0654518604278564
1386,1.0991617441177368
1387,1.107732892036438
1388,1.009263038635254
1389,1.0318416357040403
1390,0.9865280389785768
1391,0.9684489965438844
1392,1.1548705101013184
1393,0.9842917323112488
1394,1.043748378753662
1395,1.0002648830413818
1396,1.026972413063049
1397,1.0292696952819824
1398,1.0210152864456177
1399,0.9861680269241332
1400,1.0629600286483765
1401,0.9838881492614746
1402,0.9842562675476074
1403,1.0155675411224363
1404,1.126779317855835
1405,0.952444553375244
1406,1.0518674850463867
1407,0.97776061296463
1408,1.1127057075500488
1409,1.003254532814026
1410,1.108959674835205
1411,1.0182069540023804
1412,1.0429058074951172
1413,1.0527493953704834
1414,1.0351678133010864
1415,0.9850407838821412
1416,1.1412416696548462
1417,0.9603760838508606
1418,1.10681414604187
1419,1.00219988822937
1420,0.9733930826187134
1421,1.1049292087554932
1422,0.9826423525810242
1423,0.977638065814972
1424,1.0680609941482544
1425,0.9844220280647278
1426,0.9836949706077576
1427,1.1556943655014038
1428,1.130812644958496
1429,1.0948957204818726
1430,0.9918459057807922
1431,1.010602951049805
1432,1.057491660118103
1433,1.0495840311050415
1434,1.0311726331710815
1435,0.9926381707191468
1436,1.153288960456848
1437,0.959829032421112
1438,0.989177107810974
1439,0.9546043276786804
1440,0.9683010578155518
1441,0.972404956817627
1442,1.1203389167785645
1443,0.9873403906822203
1444,0.9998031258583068
1445,1.0484412908554075
1446,0.9818358421325684
1447,1.068200707435608
1448,1.0215624570846558
1449,1.078703999519348
1450,1.0966311693191528
1451,1.0427117347717283
1452,1.1229512691497805
1453,0.9495055079460144
1454,1.042195200920105
1455,1.053846836090088
1456,0.9727042317390442
1457,1.1269770860671997
1458,1.0049424171447754
1459,0.9782924652099608
1460,0.939341366291046
1461,1.0185426473617554
1462,1.094849944114685
1463,1.1003451347351074
1464,0.9500631093978882
1465,1.15432870388031
1466,1.04831063747406
1467,1.0008301734924316
1468,1.0148173570632937
1469,1.144557237625122
1470,0.962831735610962
1471,0.9764665961265564
1472,0.9803059697151184
1473,1.1198650598526
1474,0.9897229075431824
1475,1.06402587890625
1476,1.1000218391418457
1477,1.0411757230758667
1478,0.9880892634391784
1479,1.0275964736938477
1480,0.9802051782608032
1481,1.0724146366119385
1482,0.953451693058014
1483,0.9711155891418456
1484,1.080924153327942
1485,0.9926198720932008
1486,1.1328052282333374
1487,1.1071419715881348
1488,0.9717150926589966
1489,1.1012823581695557
1490,1.0958226919174194
1491,1.0098865032196045
1492,0.982841432094574
1493,0.9288654923439026
1494,1.0225906372070312
1495,1.014360427856445
1496,0.9912843704223632
1497,1.1277331113815308
1498,1.051801323890686
1499,1.0445752143859863
1500,1.1221721172332764
1501,1.1629188060760498
1502,1.0410934686660769
1503,0.9922903180122375
1504,1.0209119319915771
1505,0.938995599746704
1506,1.0467904806137085
1507,0.9687821865081788
1508,0.9621635675430298
1509,0.9859421253204346
1510,1.0826539993286133
1511,0.9691105484962464
1512,1.06300687789917
1513,1.0346360206604004
1514,1.1250722408294678
1515,0.9833258390426636
1516,1.0555282831192017
1517,0.9947780966758728
1518,0.947685956954956
1519,0.9855267405509948
1520,0.9546422958374025
1521,1.020951509475708
1522,1.111907124519348
1523,1.0296497344970703
1524,1.046383023262024
1525,0.9672995209693908
1526,1.0542900562286377
1527,0.9966174364089966
1528,1.0841538906097412
1529,1.073612928390503
1530,1.0582945346832275
1531,0.989047348499298
1532,1.0634218454360962
1533,1.098676681518555
1534,0.9853111505508424
1535,1.01727294921875
1536,0.9713220000267028
1537,1.1047338247299194
1538,0.916154146194458
1539,0.988977551460266
1540,1.083470344543457
1541,1.061650633811951
1542,1.047998547554016
1543,0.9735227227211
1544,0.9110854268074036
1545,1.0292625427246094
1546,1.0226118564605713
1547,1.0810399055480957
1548,0.9947401285171508
1549,0.975283682346344
1550,1.0500328540802002
1551,1.0213098526000977
1552,1.0449352264404297
1553,0.9803147315979004
1554,1.117057204246521
1555,0.9527902007102966
1556,1.0213427543640137
1557,0.9622131586074828
1558,1.0698803663253784
1559,0.9924588203430176
1560,1.017244577407837
1561,0.9792360067367554
1562,0.9314953088760376
1563,1.0017993450164795
1564,0.9743914604187012
1565,1.129260778427124
1566,1.0475590229034424
1567,0.9936389327049256
1568,1.058057427406311
1569,1.0323086977005005
1570,0.9234347939491272
1571,0.953204870223999
1572,1.0151385068893433
1573,1.0118567943572998
1574,1.0034220218658447
1575,1.0117467641830444
1576,1.0234204530715942
1577,1.1320737600326538
1578,1.0170557498931885
1579,0.9975300431251526
1580,1.1397675275802612
1581,1.0685416460037231
1582,1.1301876306533811
1583,1.0374678373336792
1584,1.101197600364685
1585,0.9542108178138732
1586,1.05194091796875
1587,0.9242492914199828
1588,1.0797102451324463
1589,1.1528122425079346
1590,1.0259637832641602
1591,0.9946748614311218
1592,0.972286581993103
1593,1.0042606592178345
1594,1.1463191509246826
1595,1.0825741291046145
1596,1.0811160802841189
1597,1.1646039485931396
1598,1.040352463722229
1599,1.0989383459091189
1600,0.970296025276184
1601,1.069114327430725
1602,1.0976412296295166
1603,1.14539635181427
1604,1.0276824235916138
1605,0.991326093673706
1606,0.9751338362693788
1607,0.9710181951522828
1608,1.1246769428253174
1609,1.0256561040878296
1610,0.9624836444854736
1611,1.0252264738082886
1612,1.2307122945785522
1613,1.0867350101470947
1614,1.0799006223678589
1615,0.9680778980255128
1616,1.040451169013977
1617,1.0590811967849731
1618,0.969648540019989
1619,1.080448031425476
1620,1.0050097703933716
1621,1.0058600902557373
1622,0.972488820552826
1623,1.1048088073730469
1624,1.0107624530792236
1625,0.97848242521286
1626,0.963076949119568
1627,1.034906029701233
1628,0.989069938659668
1629,1.0487977266311646
1630,1.1406781673431396
1631,0.9983830451965332
1632,0.9980307817459106
1633,1.0589004755020142
1634,0.9844661355018616
1635,0.9927084445953368
1636,1.006580829620361
1637,0.9475767612457277
1638,1.068858981132507
1639,1.1052676439285278
1640,1.1118521690368652
1641,0.9694279432296752
1642,1.2130800485610962
1643,1.1019994020462036
1644,1.0350321531295776
1645,1.1195443868637085
1646,0.9560858011245728
1647,1.0532546043395996
1648,1.194637894630432
1649,1.0423367023468018
1650,1.0112472772598269
1651,0.9693815112113952
1652,1.1369158029556274
1653,1.038052320480347
1654,1.100894570350647
1655,1.161077618598938
1656,1.089571833610535
1657,0.9369128346443176
1658,1.2288801670074463
1659,1.09031343460083
1660,1.0428197383880615
1661,1.0874236822128296
1662,1.0776747465133667
1663,1.014501690864563
1664,1.126039981842041
1665,1.0015424489974976
1666,1.0750715732574463
1667,1.0307878255844116
1668,1.169056057929993
1669,1.1303058862686155
1670,0.998421311378479
1671,0.9819135069847108
1672,0.9949911832809448
1673,1.0552713871002195
1674,1.051676630973816
1675,0.9629110097885132
1676,1.0663148164749146
1677,1.0578311681747437
1678,1.1208664178848269
1679,0.9702944159507751
1680,1.026503324508667
1681,1.1173797845840454
1682,1.0492076873779297
1683,1.0567858219146729
1684,1.037277102470398
1685,1.0244669914245603
1686,1.1622107028961182
1687,0.9632178544998168
1688,1.043091058731079
1689,1.143576979637146
1690,1.1903510093688965
1691,1.0182470083236694
1692,1.0392303466796875
1693,0.9269763231277466
1694,1.0892298221588137
1695,1.0102901458740234
1696,1.0315650701522827
1697,1.0846840143203735
1698,1.078077793121338
1699,1.1031301021575928
1700,1.1162577867507937
1701,1.1212998628616333
1702,0.9690026640892028
1703,1.0647069215774536
1704,0.9932902455329896
1705,0.9541594982147216
1706,0.9730881452560424
1707,0.9292428493499756
1708,1.0956627130508425
1709,0.996330976486206
1710,1.062688231468201
1711,1.113397240638733
1712,1.0497368574142456
1713,1.0584872961044312
1714,1.1686522960662842
1715,1.0538519620895386
1716,1.0998196601867676
1717,0.9543201327323914
1718,1.027578353881836
1719,0.964528501033783
1720,1.0779143571853638
1721,1.1499704122543335
1722,0.9932830929756165
1723,0.958966851234436
1724,0.9908903241157532
1725,0.9566781520843506
1726,1.0121532678604126
1727,1.0489552021026611
1728,1.0432851314544678
1729,1.1141681671142578
1730,1.0254137516021729
1731,0.9810649156570436
1732,1.0660033226013184
1733,1.1310893297195437
1734,0.973807454109192
1735,1.0187203884124756
1736,1.0172022581100464
1737,0.938562273979187
1738,0.955089807510376
1739,1.020696759223938
1740,1.1740792989730835
1741,1.1367589235305786
1742,1.151361107826233
1743,1.0794240236282349
1744,0.9334644079208374
1745,1.0412789583206177
1746,0.976188063621521
1747,0.9477384090423584
1748,0.9701248407363892
1749,1.0776242017745972
1750,1.0549572706222534
1751,0.989794135093689
1752,1.1007206439971924
1753,1.0138856172561646
1754,1.0707381963729858
1755,1.11518132686615
1756,1.0123798847198486
1757,1.0949773788452148
1758,1.0545806884765625
1759,0.9554373621940612
1760,1.1265276670455933
1761,1.0597712993621826
1762,0.9847235083580016
1763,1.0591316223144531
1764,0.982330322265625
1765,0.9982624650001526
1766,1.1011669635772705
1767,1.0466461181640625
1768,1.0555952787399292
1769,1.0417028665542605
1770,0.9558244347572328
1771,1.1320182085037231
1772,0.9941006898880004
1773,1.0981019735336304
1774,0.980272114276886
1775,1.0100581645965576
1776,1.1011099815368652
1777,1.0075442790985107
1778,0.9696537852287292
1779,1.0761889219284058
1780,0.925943911075592
1781,1.20634126663208
1782,0.9739254713058472
1783,0.9330784678459167
1784,1.137229323387146
1785,0.960503101348877
1786,1.1018331050872805
1787,1.0111819505691528
1788,1.022942304611206
1789,1.0237315893173218
1790,1.0788997411727903
1791,1.0179173946380615
1792,1.0291633605957031
1793,1.0473462343215942
1794,1.0672833919525146
1795,1.089322209358215
1796,1.0019830465316772
1797,0.9668176770210266
1798,1.1580110788345337
1799,1.0016820430755615
1800,1.0535188913345337
1801,1.0072191953659058
1802,1.0102964639663696
1803,1.0055158138275146
1804,1.0621490478515625
1805,1.102125883102417
1806,0.9832400679588318
1807,0.9415522813796996
1808,0.9674326181411744
1809,0.9830435514450072
1810,0.9702230095863342
1811,0.9656985998153688
1812,1.2059122323989868
1813,1.1281734704971311
1814,1.0598433017730713
1815,0.9945052862167358
1816,1.036049485206604
1817,0.9463932514190674
1818,1.0177524089813232
1819,1.022384524345398
1820,0.9837744235992432
1821,1.0054662227630615
1822,0.9415682554244996
1823,1.0121768712997437
1824,0.994228720664978
1825,1.0073479413986206
1826,1.0344163179397583
1827,1.13302481174469
1828,1.0655279159545898
1829,1.0438668727874756
1830,1.0071643590927124
1831,1.005819320678711
1832,1.0384294986724854
1833,1.163743495941162
1834,0.9539021253585817
1835,0.9607535004615784
1836,1.0861246585845947
1837,0.9668087363243104
1838,0.9751524329185486
1839,0.9859613180160522
1840,1.0089601278305054
1841,0.97315114736557
1842,1.0466631650924685
1843,1.0588363409042358
1844,0.9557315707206726
1845,1.1117957830429075
1846,0.9902397394180298
1847,1.1092307567596436
1848,1.0241715908050537
1849,1.027206540107727
1850,1.0886949300765991
1851,0.9718695282936096
1852,1.0733312368392944
1853,0.9927585124969482
1854,1.0624350309371948
1855,1.0766209363937378
1856,0.9670150876045228
1857,0.9526605606079102
1858,1.0271883010864258
1859,1.0954062938690186
1860,1.0120912790298462
1861,1.109451174736023
1862,0.9246571660041808
1863,1.0280389785766602
1864,1.0465112924575806
1865,1.0737148523330688
1866,1.08905029296875
1867,1.0365886688232422
1868,1.074596285820007
1869,1.046506643295288
1870,1.008188247680664
1871,1.0184382200241089
1872,0.9875993132591248
1873,0.9960800409317015
1874,1.2062715291976929
1875,1.1411113739013672
1876,1.0197433233261108
1877,1.0124919414520264
1878,1.0679800510406494
1879,0.9991082549095154
1880,0.9659464955329896
1881,0.972914457321167
1882,1.0204269886016846
1883,1.0834977626800537
1884,1.0435805320739746
1885,1.075863480567932
1886,1.011156678199768
1887,0.9938862323760986
1888,1.0336358547210691
1889,1.1276838779449463
1890,1.030278563499451
1891,0.9364896416664124
1892,1.076042652130127
1893,1.0567467212677002
1894,1.0421007871627808
1895,1.0207589864730835
1896,1.0789947509765625
1897,1.0131161212921145
1898,1.0200495719909668
1899,0.9880427718162536
1900,1.0385019779205322
1901,1.0994198322296145
1902,1.012803554534912
1903,0.99965238571167
1904,1.0227434635162354
1905,1.0296437740325928
1906,1.0235408544540403
1907,0.9911414980888368
1908,0.9951080679893494
1909,0.9264574646949768
1910,1.003374099731445
1911,0.9783477783203124
1912,1.0342903137207031
1913,1.0293004512786863
1914,1.0954327583312988
1915,1.0592412948608398
1916,1.0531548261642456
1917,1.0008949041366575
1918,1.1175252199172974
1919,1.0458554029464722
1920,1.0688568353652954
1921,1.0275555849075315
1922,0.9435995221138
1923,1.0555555820465088
1924,1.075947403907776
1925,1.0089726448059082
1926,1.006912350654602
1927,1.1143027544021606
1928,0.988171637058258
1929,1.0084397792816162
1930,1.121586561203003
1931,1.0079697370529177
1932,1.0626598596572876
1933,1.0692020654678345
1934,0.9665680527687072
1935,0.970253050327301
1936,1.038893222808838
1937,0.930382490158081
1938,1.0247220993041992
1939,0.9656003713607788
1940,0.9676050543785096
1941,1.0498900413513184
1942,1.0273829698562622
1943,1.093941569328308
1944,0.9701295495033264
1945,1.077884554862976
1946,0.9549281001091005
1947,0.9571958184242249
1948,0.970262885093689
1949,0.9984771609306335
1950,0.988456964492798
1951,1.0711263418197632
1952,1.1258447170257568
1953,0.9942243099212646
1954,0.9612921476364136
1955,1.191924214363098
1956,1.003508687019348
1957,0.9841441512107848
1958,1.050579071044922
1959,0.9410885572433472
1960,0.9754337072372437
1961,1.0218243598937988
1962,0.9422280788421632
1963,1.050511598587036
1964,0.9988545775413512
1965,1.0393203496932983
1966,1.1231359243392944
1967,1.0062464475631714
1968,1.0170046091079712
1969,1.1225234270095823
1970,0.8902601003646851
1971,0.9933456778526306
1972,0.9843735694885254
1973,0.9987393021583556
1974,1.092517375946045
1975,1.0122805833816528
1976,1.0896611213684082
1977,1.0286121368408203
1978,0.9929916262626648
1979,0.994445264339447
1980,1.070986032485962
1981,0.9549200534820556
1982,0.9879459738731384
1983,0.9420061707496644
1984,0.9929547905921936
1985,1.0655487775802612
1986,1.038525104522705
1987,0.931192934513092
1988,1.0431420803070068
1989,1.1436721086502075
1990,1.0738002061843872
1991,1.0637447834014893
1992,0.9394420981407166
1993,0.9975385665893556
1994,1.002928614616394
1995,1.046764254570007
1996,0.9929375648498536
1997,0.9498711228370668
1998,1.0234535932540894
1999,1.0625430345535278
2000,1.0104405879974363

==> figures/hmm/overcomplete/validation_loss.csv <==
iteration,loss
0,3.4855387926101686
50,1.3789688348770142
100,0.9920444369316102
150,0.9194803833961488
200,0.8939058423042298
250,0.8828557789325714
300,0.8715382874011993
350,0.8462620854377747
400,0.8442002177238465
450,0.8400123000144959
500,0.8388112783432007
550,0.8358564019203186
600,0.8346740365028381
650,0.8333275139331817
700,0.8332325994968415
750,0.8327280402183532
800,0.834210193157196
850,0.8322350800037384
900,0.8337804079055786
950,0.8320274114608764
1000,0.8330027818679809
1050,0.8321316063404083
1100,0.831446897983551
1150,0.8310932219028473
1200,0.831128466129303
1250,0.8320086121559143
1300,0.8316101014614106
1350,0.831531536579132
1400,0.8315519988536835
1450,0.8302828729152679
1500,0.8317663669586182
1550,0.8303135931491852
1600,0.8303053140640259
1650,0.8307401001453399
1700,0.8305198431015015
1750,0.8299448311328887
1800,0.8308841407299041
1850,0.8302812099456787
1900,0.8300482749938964
1950,0.8298944234848022
2000,0.830260306596756


==> figures/hmm/undercomplete/training_loss.csv <==
iteration,loss
0,4.8739447593688965
1,4.77330207824707
2,4.694757461547852
3,4.618184566497803
4,4.563237190246582
5,4.504875183105469
6,4.461268424987793
7,4.4196882247924805
8,4.34647274017334
9,4.332310199737549
10,4.309460163116455
11,4.262386322021484
12,4.242612361907959
13,4.198872089385986
14,4.167652606964111
15,4.105683326721191
16,4.085254192352295
17,4.033092975616455
18,3.955700159072876
19,3.912611484527588
20,3.829924106597901
21,3.79514741897583
22,3.743414640426636
23,3.716338396072388
24,3.654131412506104
25,3.5735023021698
26,3.586800336837769
27,3.421483993530273
28,3.339831829071045
29,3.306621551513672
30,3.238269805908203
31,3.1384785175323486
32,3.1872482299804688
33,3.1673429012298584
34,3.064869880676269
35,3.074756622314453
36,3.037621259689331
37,2.873635053634644
38,2.780978202819824
39,2.829244613647461
40,2.7367186546325684
41,2.8350775241851807
42,2.677170753479004
43,2.807316541671753
44,2.7105510234832764
45,2.7355220317840576
46,2.560572624206543
47,2.637994766235352
48,2.743181705474853
49,2.4753730297088623
50,2.5298619270324707
51,2.485767602920532
52,2.5857934951782227
53,2.457427501678467
54,2.4811835289001465
55,2.3762640953063965
56,2.348444938659668
57,2.334693193435669
58,2.517610788345337
59,2.323573589324951
60,2.3741800785064697
61,2.395801305770874
62,2.51222825050354
63,2.299535036087036
64,2.244070053100586
65,2.3584861755371094
66,2.156404495239258
67,2.2003040313720703
68,2.5571765899658203
69,2.31675124168396
70,2.1876840591430664
71,2.113809108734131
72,2.2101504802703857
73,2.1367406845092773
74,2.068289041519165
75,2.2131357192993164
76,2.263836145401001
77,2.254197835922241
78,2.165656805038452
79,2.0908243656158447
80,2.0897350311279297
81,2.2867441177368164
82,2.2287163734436035
83,2.0734217166900635
84,2.064350843429565
85,2.302806615829468
86,2.16072940826416
87,2.1347193717956543
88,2.2018299102783203
89,2.114748477935791
90,1.9559760093688965
91,2.117358684539795
92,1.9691557884216309
93,2.0307390689849854
94,1.9863897562026975
95,2.250964403152466
96,2.3051483631134038
97,2.263513326644897
98,2.250537157058716
99,2.2552669048309326
100,2.031023979187012
101,2.16714859008789
102,2.3864614963531494
103,2.1280858516693115
104,1.918027758598328
105,1.98740029335022
106,2.180652618408203
107,1.8915627002716064
108,1.9728025197982788
109,2.0692343711853027
110,2.0775318145751958
111,2.082747220993042
112,1.917212724685669
113,2.023800134658813
114,2.039342403411865
115,1.8955949544906616
116,1.9183107614517207
117,2.04715633392334
118,1.955105543136597
119,2.1000311374664307
120,2.208456039428711
121,2.0370092391967773
122,1.9903159141540527
123,1.9113407135009768
124,2.1462740898132324
125,1.996954321861267
126,1.9799286127090452
127,2.0027272701263428
128,1.9344412088394165
129,2.311061143875122
130,1.924421548843384
131,1.9714285135269165
132,2.0217134952545166
133,1.9918229579925537
134,2.219363212585449
135,1.862352967262268
136,2.057663917541504
137,1.9658492803573608
138,1.907686829566956
139,1.870592474937439
140,2.235628843307495
141,1.9934874773025515
142,1.9566404819488523
143,1.873727560043335
144,2.0183911323547363
145,2.2393176555633545
146,2.1698999404907227
147,1.928741216659546
148,1.9329172372817995
149,2.174982070922852
150,1.9048240184783936
151,2.080819129943848
152,1.8428592681884768
153,2.1049177646636963
154,2.0674874782562256
155,2.1598215103149414
156,1.9485280513763428
157,1.8559980392456052
158,1.7703125476837158
159,1.8276851177215576
160,1.838697910308838
161,1.8813769817352293
162,1.800365924835205
163,1.862988829612732
164,1.8705644607543943
165,1.8131407499313357
166,1.8956403732299805
167,1.9541157484054563
168,1.889881610870361
169,1.8163199424743648
170,1.8851583003997805
171,1.8939732313156128
172,2.07155704498291
173,1.98832106590271
174,2.172319173812866
175,2.013184070587158
176,1.910124659538269
177,2.0998852252960205
178,2.020118236541748
179,2.045440912246704
180,2.129993438720703
181,1.8254927396774288
182,2.026524782180786
183,2.0100159645080566
184,2.030734777450561
185,2.0216317176818848
186,1.7623987197875977
187,2.2151412963867188
188,1.974184274673462
189,2.134756088256836
190,1.9641900062561035
191,1.9553029537200928
192,1.833856463432312
193,1.8305001258850095
194,2.221973419189453
195,1.8358136415481567
196,2.148756265640259
197,1.9346415996551516
198,2.105926513671875
199,2.0901780128479004
200,1.8205654621124268
201,1.897905707359314
202,2.040736436843872
203,2.109029054641724
204,2.056581735610962
205,2.0219829082489014
206,1.876469850540161
207,1.8927041292190552
208,1.918493628501892
209,2.0626912117004395
210,1.945234417915344
211,1.843778133392334
212,1.9559454917907717
213,1.821753025054932
214,1.92948317527771
215,1.9046878814697263
216,1.8348408937454224
217,2.1371910572052
218,1.9547165632247925
219,1.968781352043152
220,1.969448924064636
221,2.1220407485961914
222,1.9429080486297607
223,1.828920602798462
224,1.9546877145767207
225,1.7898088693618774
226,1.820788145065308
227,1.9478157758712769
228,1.8698387145996092
229,1.974664330482483
230,1.7725389003753662
231,2.152303457260132
232,1.9335404634475708
233,2.0227696895599365
234,1.914614200592041
235,1.9707224369049072
236,1.909095048904419
237,1.8838237524032595
238,1.914920687675476
239,1.8897947072982788
240,1.8359317779541016
241,1.93891716003418
242,1.909648060798645
243,1.8757400512695312
244,2.0553979873657227
245,2.095186710357666
246,2.12646222114563
247,2.043811798095703
248,1.9125897884368896
249,2.056465148925781
250,1.9599363803863523
251,1.9855185747146609
252,1.862398147583008
253,1.805621027946472
254,2.06986403465271
255,1.864306092262268
256,1.8968642950057983
257,1.9453858137130735
258,1.8070746660232544
259,1.8698995113372805
260,2.009430170059204
261,2.152266263961792
262,1.857174038887024
263,1.9362174272537231
264,1.920345664024353
265,2.0264365673065186
266,2.0851404666900635
267,1.8111176490783687
268,2.0502285957336426
269,1.972227692604065
270,1.821995496749878
271,1.9229286909103396
272,1.9009472131729128
273,1.7642139196395874
274,1.9862427711486816
275,2.030367851257324
276,1.879438042640686
277,1.9819567203521729
278,1.8820457458496092
279,1.9344607591629028
280,1.9712573289871216
281,2.0387003421783447
282,1.840094804763794
283,1.7771832942962646
284,2.021782398223877
285,1.806590795516968
286,2.0445501804351807
287,1.990337371826172
288,1.794311285018921
289,1.7661606073379517
290,2.0789883136749268
291,2.1596717834472656
292,2.0436482429504395
293,1.9526395797729488
294,1.8916527032852173
295,2.120258092880249
296,1.9398561716079712
297,1.8098732233047483
298,1.9123395681381223
299,1.9442660808563232
300,1.8934202194213867
301,1.949899435043335
302,1.962477445602417
303,2.003359079360962
304,2.1337952613830566
305,2.1066787242889404
306,1.849122405052185
307,2.140209674835205
308,2.098177194595337
309,2.0813117027282715
310,1.9382094144821167
311,1.9075685739517207
312,2.072783231735229
313,1.867191195487976
314,1.809314250946045
315,1.8981016874313357
316,1.8415048122406008
317,1.905342936515808
318,1.9312549829483032
319,1.832506895065308
320,1.8555078506469729
321,1.9198073148727417
322,1.7540276050567627
323,2.012071371078491
324,2.0388314723968506
325,1.9803553819656368
326,1.8098337650299072
327,1.911638855934143
328,2.1387362480163574
329,2.0657854080200195
330,1.779025912284851
331,1.8104407787323
332,1.8554271459579468
333,2.0633490085601807
334,2.142554998397827
335,1.9669601917266848
336,1.9337157011032104
337,2.1006903648376465
338,1.8169353008270264
339,1.825727105140686
340,1.7911393642425537
341,1.9165260791778564
342,2.0350210666656494
343,1.7752665281295776
344,1.9851815700531008
345,1.9049452543258667
346,1.82574999332428
347,1.9083410501480105
348,1.8354350328445437
349,1.851258993148804
350,2.052855968475342
351,1.8196015357971191
352,1.9812023639678955
353,1.9849427938461304
354,2.0266575813293457
355,1.9230505228042605
356,1.924937605857849
357,1.8741735219955444
358,1.8331316709518437
359,1.9072082042694087
360,1.7894914150238037
361,1.9051438570022583
362,1.9382984638214111
363,2.028616189956665
364,2.071151733398437
365,1.9349673986434937
366,1.951454520225525
367,1.9602309465408323
368,1.8736674785614011
369,1.7312086820602417
370,2.018686532974243
371,2.044252395629883
372,1.9582706689834597
373,1.8112480640411377
374,1.9152146577835083
375,2.034647226333618
376,1.8737269639968872
377,1.898331642150879
378,1.839957356452942
379,1.8095320463180544
380,1.7978262901306152
381,1.8342491388320925
382,1.9714455604553225
383,2.0635578632354736
384,1.9325984716415403
385,1.917877197265625
386,1.9116495847702024
387,1.7426742315292358
388,1.7492176294326782
389,1.867883563041687
390,1.9711534976959229
391,1.9167503118515012
392,2.18346643447876
393,2.0294089317321777
394,1.777907133102417
395,1.820067763328552
396,1.8331607580184937
397,2.1355748176574707
398,1.9521549940109253
399,1.7629296779632568
400,1.9081168174743648
401,1.825772047042847
402,2.1951534748077397
403,1.801169991493225
404,1.866184949874878
405,1.9261975288391116
406,1.9329469203948972
407,1.8617815971374512
408,1.8280179500579836
409,1.7798562049865725
410,1.8694792985916135
411,2.0303826332092285
412,1.927432656288147
413,1.921939492225647
414,1.9009642601013184
415,2.0501952171325684
416,2.0676519870758057
417,1.959359049797058
418,1.847513198852539
419,1.9171172380447388
420,1.8635541200637815
421,1.790907382965088
422,1.8039737939834597
423,1.890464782714844
424,2.0461525917053223
425,2.064902067184448
426,1.764184832572937
427,1.8505187034606931
428,1.8755245208740237
429,1.878960967063904
430,1.893234133720398
431,1.934956192970276
432,1.895833730697632
433,1.783463716506958
434,1.7639684677124023
435,1.9641884565353396
436,1.9334149360656736
437,1.927618384361267
438,1.9299323558807373
439,2.0790483951568604
440,1.7390518188476562
441,1.802801251411438
442,1.9637796878814695
443,1.794535517692566
444,1.9749034643173216
445,1.862004280090332
446,1.8362971544265747
447,1.8802298307418823
448,1.8444726467132568
449,1.998052835464477
450,1.8556299209594729
451,1.838541865348816
452,1.8071105480194087
453,1.8302537202835083
454,1.8553872108459477
455,2.036093711853028
456,1.86955726146698
457,1.9193331003189087
458,1.9671733379364011
459,1.8079863786697388
460,1.8753557205200195
461,1.901450634002685
462,2.0092813968658447
463,1.9287339448928835
464,1.789856195449829
465,2.064695119857788
466,1.9095760583877563
467,1.9401721954345703
468,2.0532922744750977
469,1.912123203277588
470,1.7186161279678345
471,1.8942887783050537
472,1.7889376878738403
473,1.9588985443115237
474,1.7905811071395874
475,1.796415090560913
476,1.93830668926239
477,1.8785723447799685
478,2.069436550140381
479,1.897727847099304
480,1.9013614654541016
481,1.860386610031128
482,2.1436901092529297
483,1.854665279388428
484,1.9182950258255005
485,1.889844298362732
486,1.937295913696289
487,2.1025230884552
488,2.0511045455932617
489,1.881198525428772
490,1.950729727745056
491,1.995592832565308
492,1.9968245029449463
493,1.8807711601257324
494,1.7923797369003296
495,1.923035979270935
496,1.8456462621688845
497,1.856318116188049
498,1.981805682182312
499,1.896376132965088
500,1.9443223476409912
501,1.8034241199493408
502,1.9492807388305664
503,2.0059211254119877
504,1.8164658546447756
505,1.958587646484375
506,1.9871739149093628
507,1.8591854572296145
508,1.8266326189041135
509,1.9346561431884768
510,1.8358244895935056
511,1.843561053276062
512,1.9995746612548828
513,2.0393166542053223
514,1.8361225128173828
515,1.9433479309082031
516,2.050631046295166
517,1.8312195539474487
518,1.8988105058670044
519,1.7997708320617676
520,1.821785807609558
521,1.8668311834335327
522,2.067775249481201
523,2.261651992797852
524,1.8408300876617432
525,1.9698952436447144
526,2.045015573501587
527,2.0812392234802246
528,1.7894644737243652
529,2.013585567474365
530,1.863897442817688
531,1.796639084815979
532,1.967886209487915
533,1.9889827966690063
534,1.8242275714874268
535,2.006470203399658
536,1.873940348625183
537,1.9482526779174805
538,1.9066106081008911
539,2.090367794036865
540,1.91868257522583
541,1.8477377891540527
542,1.8341212272644043
543,1.9645711183547971
544,2.0453460216522217
545,1.7797508239746094
546,2.048814535140991
547,1.927170991897583
548,2.080188751220703
549,1.7832701206207275
550,1.7522573471069336
551,1.805288910865784
552,2.074336051940918
553,1.8832615613937376
554,2.002415895462036
555,2.250828742980957
556,1.948681592941284
557,1.816816806793213
558,1.7104028463363647
559,1.92644476890564
560,1.8451313972473145
561,1.9441217184066768
562,1.7851438522338867
563,1.873836159706116
564,1.9564576148986816
565,1.832738161087036
566,1.8953969478607176
567,1.8387317657470703
568,1.8898869752883911
569,1.8863539695739744
570,1.9093705415725708
571,1.8916836977005005
572,1.836834192276001
573,1.908947825431824
574,1.8954098224639893
575,2.067058086395264
576,1.8879836797714236
577,1.8493746519088743
578,1.818629503250122
579,2.097740411758423
580,1.8408007621765137
581,1.812833905220032
582,1.9003880023956297
583,1.847350597381592
584,1.893209457397461
585,1.8068472146987915
586,2.075181245803833
587,1.939444899559021
588,1.7422882318496704
589,1.8162713050842283
590,1.877569556236267
591,1.8712403774261477
592,1.842962622642517
593,1.952547311782837
594,1.833770513534546
595,1.9218766689300537
596,1.8359605073928835
597,1.8400373458862305
598,1.911054730415344
599,1.8211829662323
600,1.7986464500427246
601,1.8252692222595213
602,1.94435715675354
603,1.8090808391571045
604,2.1260130405426025
605,1.9987552165985107
606,2.0452325344085693
607,1.834800243377685
608,1.7579625844955444
609,2.0427474975585938
610,1.903679370880127
611,1.9259439706802368
612,1.932000041007996
613,2.0097038745880127
614,2.0055203437805176
615,1.896632552146912
616,1.836330771446228
617,1.9617222547531128
618,1.945322632789612
619,1.9126943349838257
620,1.8058226108551023
621,1.782982587814331
622,1.9648035764694212
623,1.754487156867981
624,1.835050702095032
625,1.8086051940917969
626,1.866433024406433
627,1.776861548423767
628,1.7698427438735962
629,1.849231243133545
630,1.849637746810913
631,2.0465238094329834
632,1.813138961791992
633,1.8101575374603271
634,1.7978142499923706
635,1.8343896865844729
636,1.9182987213134768
637,1.880332946777344
638,1.7797271013259888
639,1.8443453311920168
640,2.1326563358306885
641,1.729537010192871
642,1.8819799423217771
643,1.8952165842056277
644,2.068253517150879
645,1.988126397132873
646,1.8335390090942385
647,1.8675775527954104
648,1.979716658592224
649,1.8635045289993288
650,1.8745651245117188
651,1.9053142070770264
652,1.8762301206588743
653,1.988116979598999
654,1.6842316389083862
655,1.8616827726364136
656,1.864107728004456
657,1.8793660402297971
658,1.816575288772583
659,1.8316162824630735
660,1.7863149642944336
661,1.8601018190383911
662,1.82811176776886
663,1.830737590789795
664,1.873882532119751
665,1.8610492944717407
666,1.8218650817871092
667,1.895668625831604
668,1.7941120862960815
669,1.927464246749878
670,1.928333759307861
671,1.832477569580078
672,1.966534972190857
673,1.817457914352417
674,1.8792717456817627
675,1.9057048559188845
676,1.9924843311309812
677,1.8716448545455933
678,1.9374011754989624
679,1.7779555320739746
680,1.896007776260376
681,1.9048326015472408
682,1.7784819602966309
683,2.0521459579467773
684,1.9108195304870603
685,1.7929482460021973
686,1.941044926643372
687,1.9950770139694212
688,1.9596848487854004
689,1.921057939529419
690,2.0266599655151367
691,1.8618420362472532
692,1.8267289400100708
693,1.851256847381592
694,2.030895709991455
695,1.894387006759644
696,1.9179946184158323
697,1.7710943222045898
698,1.8891102075576784
699,1.8862555027008057
700,1.9532307386398315
701,2.0442941188812256
702,1.9166624546051023
703,1.8265656232833865
704,1.86653470993042
705,1.873306393623352
706,1.8573435544967647
707,1.756932497024536
708,1.8409792184829712
709,1.835715413093567
710,2.087263822555542
711,1.8392633199691768
712,1.9611682891845703
713,1.9549347162246704
714,1.96749484539032
715,1.970990896224976
716,1.9756851196289065
717,1.963307499885559
718,1.9187848567962649
719,1.9061791896820068
720,1.803977131843567
721,1.851587414741516
722,1.8819831609725952
723,1.80975878238678
724,1.8002212047576904
725,1.7637766599655151
726,1.9490538835525515
727,2.1568493843078613
728,1.936744809150696
729,2.02137303352356
730,1.8365603685379028
731,1.8618581295013428
732,1.921054482460022
733,1.874219536781311
734,1.8889355659484863
735,1.9720808267593384
736,1.8103036880493164
737,1.8678925037384035
738,1.9629486799240112
739,1.7850782871246338
740,2.0025877952575684
741,1.9125313758850095
742,2.0088918209075928
743,1.8490707874298096
744,1.9585589170455933
745,1.9560878276824951
746,1.8352739810943604
747,1.7971901893615725
748,2.0486857891082764
749,1.941994428634644
750,1.8351280689239504
751,1.8869398832321167
752,1.912577986717224
753,2.0332372188568115
754,1.866746544837952
755,1.998233795166016
756,2.111959218978882
757,1.973412036895752
758,1.8718395233154297
759,1.794329285621643
760,1.7841717004776
761,2.056985855102539
762,1.804654598236084
763,1.801865816116333
764,2.051159620285034
765,1.9491890668869016
766,1.7637354135513306
767,1.8954674005508425
768,2.068099975585937
769,1.811535716056824
770,2.0067145824432373
771,1.8457691669464111
772,1.7946827411651611
773,1.9303972721099851
774,1.956363558769226
775,1.82049822807312
776,1.8006672859191897
777,1.9973764419555664
778,1.8478507995605469
779,2.1085896492004395
780,1.844839692115784
781,1.8334964513778689
782,1.8773956298828125
783,1.868407249450684
784,1.9050134420394895
785,1.8712544441223145
786,1.7807512283325195
787,1.999244213104248
788,1.7622010707855225
789,1.879213571548462
790,1.7582825422286987
791,1.9593828916549685
792,1.8601441383361816
793,2.1968514919281006
794,1.7686996459960938
795,1.8199846744537356
796,1.9517124891281128
797,2.027650117874145
798,2.137047290802002
799,1.8238829374313357
800,2.0033016204833984
801,2.0543999671936035
802,1.8479833602905276
803,1.7906005382537842
804,1.9554388523101809
805,1.960638165473938
806,2.0521082878112797
807,1.839456558227539
808,1.8638834953308103
809,1.7717612981796265
810,1.9205567836761477
811,1.86105751991272
812,1.8459028005599976
813,2.1878349781036377
814,1.8584309816360476
815,1.9399439096450808
816,1.837206244468689
817,1.9025253057479856
818,1.845960259437561
819,2.111497640609741
820,1.897118330001831
821,1.7832969427108765
822,1.7874398231506348
823,1.9708720445632932
824,1.7503211498260498
825,2.1178534030914307
826,1.872570276260376
827,1.922898530960083
828,1.8075321912765503
829,1.9056189060211184
830,1.8452638387680051
831,1.8437376022338867
832,1.880786418914795
833,2.0726592540740967
834,1.7373031377792358
835,2.058289766311645
836,1.818929433822632
837,1.7636075019836426
838,1.942089796066284
839,2.008675098419189
840,1.824839949607849
841,1.9057964086532595
842,1.8718239068984983
843,2.0691258907318115
844,1.957175850868225
845,1.8455866575241089
846,1.9750549793243408
847,2.001722574234009
848,1.9431869983673096
849,1.826056957244873
850,1.942149758338928
851,1.8941996097564695
852,1.8381805419921875
853,1.9824445247650144
854,2.0631027221679688
855,1.8271715641021729
856,1.9392518997192385
857,1.7869176864624023
858,1.796547770500183
859,1.8985803127288816
860,1.861924409866333
861,2.091547966003418
862,2.12851619720459
863,1.842231512069702
864,1.829237699508667
865,1.9274369478225708
866,1.991534948348999
867,1.6791881322860718
868,1.9658597707748413
869,1.9632526636123655
870,1.735636830329895
871,1.835101842880249
872,2.039661169052124
873,1.806235790252685
874,1.896336555480957
875,1.9374592304229736
876,1.9892559051513672
877,2.028304100036621
878,1.865917444229126
879,1.8841898441314695
880,1.8003379106521606
881,1.7819111347198486
882,1.8088726997375488
883,1.9700044393539429
884,1.831322431564331
885,1.9839667081832888
886,1.807684063911438
887,1.9265904426574707
888,1.973576545715332
889,1.7768100500106812
890,2.008047819137573
891,1.9926297664642332
892,1.8611743450164795
893,1.7776769399642944
894,2.0160834789276123
895,1.9632463455200195
896,1.9879133701324463
897,1.956042766571045
898,2.1748299598693848
899,1.9890061616897583
900,1.8207350969314573
901,1.8241444826126096
902,1.7982128858566284
903,2.005536794662476
904,1.7231943607330322
905,1.9560579061508176
906,2.00643253326416
907,1.962961316108704
908,1.952138066291809
909,1.893637776374817
910,1.779945969581604
911,1.8469600677490237
912,1.9400105476379397
913,1.9556889533996584
914,1.7718226909637451
915,1.848201036453247
916,1.82089364528656
917,1.9661989212036133
918,1.8446159362792969
919,1.823277473449707
920,1.7988959550857544
921,1.7529113292694092
922,2.0820095539093018
923,1.9219826459884644
924,2.011333703994751
925,1.8814575672149656
926,1.806468844413757
927,1.9047080278396609
928,1.838674783706665
929,1.8081424236297607
930,1.957239389419556
931,1.9297014474868772
932,1.853140473365784
933,1.929242491722107
934,1.8780922889709477
935,1.8698525428771973
936,1.993221879005432
937,1.8244397640228271
938,1.909648060798645
939,1.8177931308746336
940,2.0170748233795166
941,1.799779176712036
942,1.7954566478729248
943,1.8548521995544436
944,1.850659132003784
945,1.891156315803528
946,2.029824495315552
947,1.941484332084656
948,1.7715481519699097
949,1.9596511125564573
950,1.8663673400878904
951,1.8568989038467407
952,1.9499728679656985
953,1.9207971096038816
954,1.9325318336486816
955,2.059662103652954
956,2.050617456436157
957,1.9927150011062624
958,1.7514368295669556
959,1.8829463720321653
960,1.9051300287246704
961,2.1604702472686768
962,1.9090529680252075
963,1.8825241327285769
964,1.8490464687347408
965,1.903866410255432
966,1.9193845987319944
967,2.019402503967285
968,2.0677123069763184
969,2.001684188842773
970,1.8979371786117556
971,1.8087592124938965
972,1.805639743804932
973,1.8959534168243408
974,1.84265661239624
975,2.153651237487793
976,1.9202810525894165
977,2.075459241867065
978,2.1282033920288086
979,2.042107582092285
980,1.8298730850219729
981,2.088646650314331
982,1.7851502895355225
983,1.923606753349304
984,1.808484435081482
985,1.8516629934310915
986,1.7457785606384275
987,1.742562174797058
988,1.821901559829712
989,1.928812384605408
990,1.9902924299240112
991,1.8447885513305664
992,1.945824384689331
993,1.8647589683532717
994,1.99502694606781
995,1.8654710054397583
996,2.044886589050293
997,2.099571228027344
998,1.9958312511444087
999,1.7938307523727417
1000,1.9164739847183228
1001,1.9561234712600708
1002,1.878467321395874
1003,1.8201221227645876
1004,1.8153200149536133
1005,1.8704854249954224
1006,1.8614506721496584
1007,1.8741676807403564
1008,1.8977537155151367
1009,2.0821120738983154
1010,1.9253435134887693
1011,1.945484399795532
1012,2.109805107116699
1013,1.9336607456207275
1014,1.7518476247787476
1015,1.8609813451766968
1016,1.75760817527771
1017,2.0504446029663086
1018,1.8569743633270264
1019,1.7887877225875854
1020,1.9761979579925537
1021,1.8700122833251955
1022,1.8928042650222776
1023,1.8596352338790891
1024,1.8642600774765012
1025,1.877687096595764
1026,1.9660000801086424
1027,1.9421794414520264
1028,2.0718913078308105
1029,1.9063570499420168
1030,1.9536994695663448
1031,2.106541156768799
1032,1.8447262048721316
1033,1.8389416933059688
1034,1.9120993614196775
1035,1.7442899942398071
1036,1.8990774154663088
1037,1.8517978191375728
1038,1.9187077283859253
1039,1.796073317527771
1040,1.8072129487991333
1041,1.7317067384719849
1042,1.7473602294921875
1043,1.9410948753356931
1044,1.8089879751205444
1045,2.1063268184661865
1046,1.7780271768569946
1047,1.973209261894226
1048,1.889939308166504
1049,1.7837952375411987
1050,1.7929857969284058
1051,1.9066038131713867
1052,1.9431148767471316
1053,1.7841333150863647
1054,1.8022360801696775
1055,1.854455828666687
1056,1.8132836818695068
1057,1.958867430686951
1058,1.9630444049835205
1059,1.770388960838318
1060,1.8960648775100708
1061,1.969066143035889
1062,1.8126970529556277
1063,2.016150712966919
1064,1.819379925727844
1065,1.8969764709472656
1066,1.8525365591049197
1067,1.8450325727462769
1068,2.0523040294647217
1069,1.892883539199829
1070,2.0066463947296143
1071,1.7729074954986572
1072,1.7860292196273804
1073,1.7920745611190796
1074,1.908209204673767
1075,1.8322794437408447
1076,1.813380002975464
1077,1.973414182662964
1078,1.8666335344314573
1079,1.8103352785110476
1080,1.883002996444702
1081,1.837000012397766
1082,1.9389787912368772
1083,1.8322573900222776
1084,1.8406304121017456
1085,1.890236616134644
1086,1.9178450107574463
1087,1.990993618965149
1088,1.8599134683609009
1089,1.7352638244628906
1090,1.908759951591492
1091,2.129358291625977
1092,2.0273337364196777
1093,1.9748420715332031
1094,1.886954665184021
1095,1.8278708457946775
1096,1.9039560556411743
1097,1.933621168136597
1098,1.8715087175369265
1099,1.9617571830749512
1100,2.037494659423828
1101,1.9043798446655276
1102,1.8124438524246216
1103,1.9660471677780151
1104,1.8256707191467283
1105,1.94259250164032
1106,2.0463783740997314
1107,1.987303376197815
1108,1.962562084197998
1109,2.1118104457855225
1110,1.8702726364135744
1111,2.014841794967652
1112,1.8459539413452148
1113,1.853827118873596
1114,2.078930377960205
1115,1.9934943914413448
1116,1.7979655265808103
1117,1.9027186632156368
1118,1.842298150062561
1119,1.864531636238098
1120,1.9547749757766724
1121,1.7671643495559692
1122,1.8956657648086548
1123,1.8815772533416748
1124,2.0416502952575684
1125,1.7782880067825315
1126,1.9402437210083008
1127,1.8781533241271973
1128,1.8815410137176516
1129,1.8091486692428589
1130,1.7963459491729736
1131,1.7699733972549438
1132,1.8723883628845213
1133,1.967730164527893
1134,2.110037326812744
1135,1.816219687461853
1136,1.8623621463775637
1137,1.8877707719802856
1138,1.8283824920654297
1139,1.7681430578231812
1140,1.8502321243286133
1141,1.9970940351486208
1142,1.879765629768372
1143,1.8963662385940552
1144,1.8128875494003296
1145,1.8569594621658323
1146,1.893768548965454
1147,1.8998697996139529
1148,1.935242772102356
1149,1.7751692533493042
1150,1.948966383934021
1151,1.98905348777771
1152,1.8042434453964236
1153,1.9436310529708865
1154,1.8843315839767456
1155,1.8871384859085083
1156,2.0014030933380127
1157,1.9297784566879272
1158,1.7926020622253418
1159,1.8345118761062624
1160,2.02683162689209
1161,2.05701756477356
1162,1.9864197969436648
1163,1.7222106456756592
1164,1.8993464708328247
1165,1.8483233451843264
1166,1.8127299547195437
1167,1.76470685005188
1168,2.004232883453369
1169,1.935374975204468
1170,1.8102370500564573
1171,2.002399444580078
1172,2.062542200088501
1173,1.8645755052566528
1174,1.894107699394226
1175,1.929722547531128
1176,1.80376660823822
1177,1.8556655645370483
1178,1.8336894512176516
1179,1.820818543434143
1180,1.7493680715560913
1181,1.7778178453445437
1182,1.8757753372192385
1183,1.8181898593902588
1184,1.7703992128372192
1185,1.893774151802063
1186,1.7629934549331665
1187,1.7841808795928955
1188,1.8426133394241333
1189,1.9649404287338257
1190,1.7815124988555908
1191,1.955580711364746
1192,1.7972112894058228
1193,1.828295946121216
1194,1.880483627319336
1195,2.063600540161133
1196,1.793950080871582
1197,1.8617491722106931
1198,2.03149151802063
1199,1.8680487871170044
1200,1.796714186668396
1201,1.9921767711639404
1202,1.760526418685913
1203,1.7366936206817627
1204,2.0084917545318604
1205,1.930440187454224
1206,2.01875376701355
1207,1.810710430145264
1208,1.9522172212600708
1209,1.8706241846084597
1210,1.851302981376648
1211,1.936304211616516
1212,2.047866106033325
1213,1.783211350440979
1214,1.8755114078521729
1215,1.7798305749893188
1216,1.9481500387191768
1217,1.856738805770874
1218,1.8929752111434937
1219,1.82174015045166
1220,1.7926300764083862
1221,1.9319077730178835
1222,1.992181420326233
1223,1.9971648454666135
1224,2.057957649230957
1225,1.9236515760421755
1226,1.8690105676651
1227,1.7541409730911257
1228,1.858443021774292
1229,1.879235029220581
1230,1.9326547384262085
1231,1.7956340312957764
1232,1.976715087890625
1233,1.9762343168258667
1234,1.7104419469833374
1235,1.8095444440841677
1236,1.7705832719802856
1237,1.793576955795288
1238,1.8778456449508667
1239,1.8997286558151243
1240,2.0224385261535645
1241,1.7751325368881226
1242,1.8089048862457275
1243,1.80716335773468
1244,2.041361093521118
1245,1.98101270198822
1246,1.8003804683685305
1247,1.9646388292312624
1248,1.875003695487976
1249,1.9026124477386477
1250,2.02278733253479
1251,1.8238526582717896
1252,2.005534172058105
1253,1.9422965049743648
1254,2.009488821029663
1255,1.7744131088256836
1256,1.8597540855407717
1257,1.825971722602844
1258,1.927688837051392
1259,1.9186257123947144
1260,1.7976237535476685
1261,1.8172434568405151
1262,1.9125685691833496
1263,1.8930433988571167
1264,1.7587542533874512
1265,1.9522794485092163
1266,1.9162256717681885
1267,1.76895010471344
1268,2.003163576126098
1269,1.7916510105133057
1270,1.8703104257583616
1271,1.7959623336791992
1272,2.105492115020752
1273,1.9559561014175413
1274,1.981006622314453
1275,1.8022698163986208
1276,1.9572008848190308
1277,1.7980931997299194
1278,1.9700233936309812
1279,1.9721413850784304
1280,2.002671718597412
1281,2.029102325439453
1282,1.9723646640777588
1283,1.9213523864746092
1284,1.8258681297302248
1285,1.9204168319702148
1286,1.8615883588790891
1287,1.8641905784606931
1288,2.198957920074463
1289,1.919763684272766
1290,1.7935612201690674
1291,1.9232712984085083
1292,1.7823914289474487
1293,2.047985076904297
1294,1.969539284706116
1295,1.900917053222656
1296,2.1189541816711426
1297,1.8997008800506592
1298,1.9618281126022337
1299,2.04720139503479
1300,1.8650959730148315
1301,1.842755675315857
1302,1.7984917163848877
1303,1.9394816160202024
1304,1.756893515586853
1305,1.9364575147628784
1306,1.9534066915512085
1307,1.825578093528748
1308,1.8043075799942017
1309,1.8167110681533811
1310,1.7893110513687134
1311,1.8864436149597168
1312,1.8201143741607664
1313,1.813651204109192
1314,1.9896690845489504
1315,1.9956152439117432
1316,1.914201140403748
1317,1.8226120471954343
1318,2.001547336578369
1319,1.8993748426437376
1320,1.793716549873352
1321,1.8797211647033687
1322,1.8922619819641116
1323,2.014932155609131
1324,1.938570976257324
1325,2.0244085788726807
1326,1.9179704189300537
1327,1.911821246147156
1328,2.0418131351470947
1329,2.054951906204224
1330,2.0721139907836914
1331,1.8988569974899288
1332,1.9986584186553955
1333,2.1056063175201416
1334,1.8709121942520144
1335,2.063516855239868
1336,1.9320626258850095
1337,1.9674630165100095
1338,1.7091076374053955
1339,1.8805166482925413
1340,1.971428632736206
1341,1.9063560962677
1342,1.86110258102417
1343,1.886758804321289
1344,1.949139714241028
1345,1.838889002799988
1346,1.976561188697815
1347,1.766737699508667
1348,1.802051782608032
1349,1.7418214082717896
1350,1.9124611616134644
1351,1.8766640424728396
1352,1.8572533130645752
1353,1.7716538906097412
1354,1.761474847793579
1355,1.849357008934021
1356,1.8472753763198853
1357,1.88728129863739
1358,1.9957858324050903
1359,1.90750253200531
1360,1.7343719005584717
1361,2.0061628818511963
1362,1.9663746356964111
1363,1.8153667449951167
1364,2.0343308448791504
1365,1.8747167587280276
1366,1.8543338775634768
1367,1.787537932395935
1368,1.82523512840271
1369,1.975083827972412
1370,1.862927794456482
1371,1.9696522951126096
1372,1.8430836200714111
1373,1.9628281593322756
1374,1.8281904458999636
1375,1.815358281135559
1376,1.8491384983062744
1377,1.984527826309204
1378,1.8809711933135984
1379,2.111463785171509
1380,1.84238874912262
1381,1.9908806085586548
1382,1.9617210626602173
1383,1.885513424873352
1384,1.8937805891036987
1385,1.9209303855896
1386,1.9336938858032229
1387,1.853267788887024
1388,1.779783844947815
1389,1.9993743896484373
1390,1.8052879571914675
1391,2.1550443172454834
1392,1.954544305801392
1393,1.822335720062256
1394,2.018169641494751
1395,1.985586166381836
1396,1.9015910625457764
1397,1.846630334854126
1398,1.7360745668411257
1399,1.8685377836227417
1400,1.773071050643921
1401,1.8224087953567505
1402,1.730614423751831
1403,1.823300004005432
1404,1.797554612159729
1405,1.88770604133606
1406,1.8845514059066768
1407,1.8373665809631348
1408,2.06198525428772
1409,1.8856713771820068
1410,1.8066210746765137
1411,1.8554099798202517
1412,1.9700825214385984
1413,1.91735315322876
1414,1.7295644283294678
1415,1.8410502672195437
1416,1.7782938480377195
1417,1.843237042427063
1418,1.9033178091049197
1419,2.020139694213867
1420,2.095999240875244
1421,1.9388775825500488
1422,1.8937580585479736
1423,1.889313578605652
1424,1.9156265258789065
1425,1.8355357646942136
1426,1.8357638120651243
1427,1.8085994720458984
1428,1.8380576372146609
1429,2.075246572494507
1430,1.998955249786377
1431,1.891020655632019
1432,1.807109236717224
1433,1.8586918115615845
1434,1.861213207244873
1435,1.856406688690185
1436,1.936832070350647
1437,1.7835471630096436
1438,1.9231537580490112
1439,1.7964158058166504
1440,1.7494707107543943
1441,1.9585734605789185
1442,1.900002121925354
1443,1.7839845418930054
1444,2.1435108184814453
1445,1.9551308155059812
1446,1.7550503015518188
1447,1.87762463092804
1448,1.7537012100219729
1449,2.199925661087036
1450,1.8736127614974976
1451,1.941628217697144
1452,1.893905520439148
1453,1.849785566329956
1454,1.8050090074539185
1455,1.9551430940628047
1456,1.9115257263183596
1457,1.9928423166275024
1458,2.062380075454712
1459,1.8741838932037356
1460,1.9857476949691768
1461,1.877882719039917
1462,1.8736532926559448
1463,1.8998448848724363
1464,1.792744278907776
1465,1.882683634757996
1466,2.127408981323242
1467,1.8951765298843384
1468,2.07492733001709
1469,1.8958898782730105
1470,1.8202625513076784
1471,1.9654532670974727
1472,1.8186479806900024
1473,1.9736946821212769
1474,1.8504884243011477
1475,2.111433267593384
1476,1.8051486015319824
1477,1.7779061794281006
1478,2.040010929107666
1479,1.810708284378052
1480,2.073654890060425
1481,2.013981342315674
1482,2.090126276016236
1483,1.9136130809783936
1484,1.9892154932022093
1485,1.8191986083984373
1486,1.9864351749420168
1487,2.055934429168701
1488,1.782509207725525
1489,1.850598216056824
1490,1.81653892993927
1491,1.8428953886032104
1492,1.885905146598816
1493,1.83547043800354
1494,2.1405587196350098
1495,1.8395901918411253
1496,1.864047169685364
1497,1.882650136947632
1498,1.7556512355804443
1499,2.1024038791656494
1500,1.7569174766540527
1501,1.996460199356079
1502,1.9511833190917969
1503,1.8677167892456052
1504,2.0624892711639404
1505,1.845158934593201
1506,1.7845447063446045
1507,1.7931554317474363
1508,1.938506841659546
1509,1.803126692771912
1510,1.9759844541549685
1511,1.941341519355774
1512,1.8110888004302976
1513,1.932051181793213
1514,1.9784470796585083
1515,1.937788724899292
1516,1.835794448852539
1517,1.975885033607483
1518,1.9324220418930051
1519,1.82647705078125
1520,1.887988805770874
1521,1.810304045677185
1522,1.869330048561096
1523,1.7701846361160278
1524,1.764211893081665
1525,1.8442354202270508
1526,1.8602043390274048
1527,2.134880781173706
1528,1.858727216720581
1529,1.896449089050293
1530,1.9118728637695312
1531,1.7627280950546265
1532,1.7416701316833496
1533,1.9928343296051023
1534,1.9213706254959104
1535,1.9578757286071775
1536,1.8829751014709477
1537,1.776850700378418
1538,1.9128973484039309
1539,1.8331183195114136
1540,1.8268359899520876
1541,1.7835452556610107
1542,1.8913116455078125
1543,1.7504721879959106
1544,1.8083940744400024
1545,1.8330848217010496
1546,1.9846655130386357
1547,2.0823464393615723
1548,1.8842511177062988
1549,1.9556671380996704
1550,1.8604135513305664
1551,1.812980055809021
1552,1.7936275005340576
1553,2.0176126956939697
1554,1.9263042211532595
1555,1.9049960374832156
1556,1.8905675411224363
1557,1.799105167388916
1558,1.8719600439071653
1559,1.8009968996047974
1560,1.861147165298462
1561,1.812106728553772
1562,2.062739849090576
1563,1.861273407936096
1564,1.9331979751586916
1565,1.774905800819397
1566,1.8193639516830444
1567,1.8980350494384768
1568,1.8495270013809204
1569,1.846300721168518
1570,1.864488959312439
1571,1.8186849355697632
1572,2.0545051097869877
1573,1.878551959991455
1574,2.175703287124634
1575,1.9093729257583616
1576,1.7687040567398071
1577,1.8453439474105835
1578,1.965883493423462
1579,1.826988220214844
1580,1.858019471168518
1581,1.7711782455444336
1582,1.8400739431381223
1583,1.824160099029541
1584,1.7803295850753784
1585,1.8089945316314695
1586,2.0105690956115723
1587,1.9150402545928955
1588,1.8234041929244995
1589,1.9547022581100464
1590,1.8900431394577024
1591,1.846274137496948
1592,1.929687261581421
1593,1.962865710258484
1594,1.8123613595962524
1595,2.122303009033203
1596,1.8654342889785769
1597,1.9576199054718015
1598,1.900373935699463
1599,1.968250751495361
1600,1.9623967409133911
1601,1.8841174840927124
1602,1.802071213722229
1603,1.870288968086243
1604,1.89896023273468
1605,1.7951064109802246
1606,1.9006330966949463
1607,2.02915096282959
1608,1.9146562814712524
1609,1.775701642036438
1610,1.8704153299331665
1611,1.876173734664917
1612,1.80720055103302
1613,1.9535080194473269
1614,2.0803382396698
1615,1.715331792831421
1616,1.8528839349746704
1617,1.8973731994628904
1618,1.9054900407791135
1619,1.9974596500396729
1620,1.8374567031860352
1621,1.833613038063049
1622,2.155928611755371
1623,1.8840315341949463
1624,1.7970256805419922
1625,2.065889358520508
1626,1.8429266214370728
1627,1.978782534599304
1628,1.8165632486343384
1629,1.9546802043914795
1630,1.95379650592804
1631,1.902915120124817
1632,1.9115557670593264
1633,1.7936980724334717
1634,1.7645729780197144
1635,1.8989659547805784
1636,1.7949775457382202
1637,1.7408888339996338
1638,1.9574730396270752
1639,1.938677430152893
1640,1.804126858711243
1641,1.911374807357788
1642,1.8616751432418823
1643,2.028175115585327
1644,2.012380599975586
1645,1.9727776050567627
1646,1.9425615072250368
1647,1.9368202686309812
1648,1.915459394454956
1649,1.8013800382614136
1650,1.869600892066956
1651,1.7148643732070925
1652,1.7934280633926392
1653,1.978326678276062
1654,1.9237298965454104
1655,2.0724284648895264
1656,1.7986661195755005
1657,1.9840892553329468
1658,1.889321208000183
1659,1.9974215030670168
1660,1.7959356307983398
1661,1.8880432844161987
1662,1.9653425216674805
1663,1.8363691568374636
1664,1.7704411745071411
1665,1.8333669900894165
1666,1.8267172574996948
1667,1.7547590732574463
1668,2.047780513763428
1669,1.84114682674408
1670,1.8453500270843504
1671,1.934885144233704
1672,1.998870611190796
1673,1.93602192401886
1674,1.766945481300354
1675,1.8529391288757324
1676,1.7569918632507324
1677,1.840819358825684
1678,1.8226468563079836
1679,1.7977527379989624
1680,2.013650894165039
1681,1.7716379165649414
1682,1.9378411769866943
1683,1.958413362503052
1684,1.80494236946106
1685,1.8477485179901123
1686,1.9304479360580444
1687,1.84928035736084
1688,1.8135416507720947
1689,1.7761310338974
1690,2.061297416687012
1691,1.9101126194000244
1692,1.876209020614624
1693,1.9751981496810915
1694,1.803655982017517
1695,2.1268484592437744
1696,2.012683391571045
1697,1.8726284503936768
1698,1.7995647192001345
1699,1.883219003677368
1700,2.0922062397003174
1701,1.7800188064575195
1702,1.85174560546875
1703,1.885498285293579
1704,1.8015426397323608
1705,1.99429988861084
1706,1.7876403331756592
1707,1.8233927488327024
1708,1.9721869230270384
1709,1.797393560409546
1710,1.7910908460617063
1711,1.8491603136062624
1712,2.060436487197876
1713,2.040822029113769
1714,1.7529850006103516
1715,2.0242855548858643
1716,1.9465035200119016
1717,1.8146528005599976
1718,1.827672362327576
1719,1.8646641969680784
1720,1.8750275373458865
1721,1.8536412715911863
1722,1.8996509313583372
1723,1.9868638515472408
1724,1.824468851089477
1725,1.791825771331787
1726,1.8548805713653564
1727,1.9167035818099976
1728,1.750672459602356
1729,1.7721271514892578
1730,1.8064439296722408
1731,2.091505527496338
1732,1.9227960109710691
1733,1.8045814037323
1734,2.095598697662353
1735,1.8059056997299197
1736,1.8912307024002075
1737,1.911524772644043
1738,1.9074524641036987
1739,1.85039746761322
1740,1.8898929357528689
1741,1.8193849325180051
1742,1.880839705467224
1743,1.9126659631729128
1744,1.8400379419326784
1745,1.9423092603683472
1746,2.173780918121338
1747,1.9349699020385744
1748,2.0142242908477783
1749,1.8811079263687132
1750,1.740161418914795
1751,2.071722984313965
1752,1.9602024555206297
1753,2.144259452819824
1754,1.7607967853546145
1755,1.970375657081604
1756,1.8093726634979248
1757,1.8113679885864256
1758,1.815364956855774
1759,1.9465042352676392
1760,1.9001522064208984
1761,1.875729322433472
1762,1.791699767112732
1763,1.8004218339920044
1764,1.9518388509750368
1765,1.8989830017089844
1766,2.055983543395996
1767,1.8830307722091677
1768,1.9781014919281008
1769,2.083576202392578
1770,1.9122843742370603
1771,1.8727563619613647
1772,1.844507098197937
1773,2.141188621520996
1774,1.95528781414032
1775,1.876217246055603
1776,1.9850678443908687
1777,1.8570728302001955
1778,1.8308038711547847
1779,1.839797616004944
1780,1.8786396980285645
1781,1.823891878128052
1782,1.8320915699005127
1783,1.818763375282288
1784,2.081944942474365
1785,1.8710542917251587
1786,1.9882980585098269
1787,1.9903500080108645
1788,1.7636512517929075
1789,1.8119877576828003
1790,1.7710318565368652
1791,1.79148268699646
1792,1.842262983322144
1793,1.9711464643478396
1794,1.868428349494934
1795,1.90447461605072
1796,1.826335430145264
1797,1.8201324939727783
1798,1.7407513856887815
1799,1.944021701812744
1800,1.9375900030136108
1801,1.879573941230774
1802,1.934003472328186
1803,1.8045175075531008
1804,2.0523841381073
1805,2.123430728912353
1806,2.018470764160156
1807,1.9117218255996704
1808,1.7366739511489868
1809,2.0622222423553467
1810,1.749796986579895
1811,2.0126736164093018
1812,2.1267030239105225
1813,1.9262341260910036
1814,1.8517733812332156
1815,1.845851302146912
1816,1.81594979763031
1817,1.9588242769241333
1818,1.842557668685913
1819,1.7547619342803955
1820,1.8718410730361936
1821,1.7749310731887815
1822,1.8451637029647827
1823,1.806767225265503
1824,1.9239060878753664
1825,1.786754131317139
1826,1.967945218086243
1827,2.0875468254089355
1828,1.7046524286270142
1829,1.7657185792922974
1830,1.858414888381958
1831,2.1691713333129883
1832,1.8673665523529053
1833,2.0417487621307373
1834,1.797392725944519
1835,1.7530219554901123
1836,1.9127511978149412
1837,1.9077008962631223
1838,1.8182936906814573
1839,1.9238672256469729
1840,1.7526707649230957
1841,1.7535041570663452
1842,1.8210992813110352
1843,1.9199974536895752
1844,1.8803192377090452
1845,1.927414059638977
1846,1.7530332803726196
1847,1.835676670074463
1848,1.8749961853027344
1849,1.843228220939636
1850,1.9598983526229856
1851,2.0422909259796143
1852,1.7747994661331177
1853,1.8601449728012085
1854,1.7192705869674685
1855,2.007643222808838
1856,1.9952236413955688
1857,1.8566218614578247
1858,1.8598970174789429
1859,1.9364447593688965
1860,2.0257840156555176
1861,1.9368611574172971
1862,1.886054277420044
1863,1.9120948314666748
1864,1.9597209692001345
1865,1.8367159366607664
1866,1.8490607738494875
1867,2.1729135513305664
1868,1.828835368156433
1869,1.829292058944702
1870,2.013781309127808
1871,1.8363221883773804
1872,1.8926914930343628
1873,2.108306884765625
1874,1.9021353721618648
1875,1.9890586137771609
1876,1.750934600830078
1877,1.8758488893508911
1878,1.8573356866836548
1879,1.8774012327194212
1880,1.87821364402771
1881,1.8718016147613523
1882,1.7022483348846436
1883,1.7523308992385864
1884,1.9361469745635984
1885,1.891897439956665
1886,1.9089443683624268
1887,1.868295669555664
1888,1.799334168434143
1889,1.906846046447754
1890,2.0608439445495605
1891,1.871643304824829
1892,1.8220947980880735
1893,1.8567769527435305
1894,1.9010359048843384
1895,1.8909389972686768
1896,1.9735937118530276
1897,1.8930273056030276
1898,1.955371856689453
1899,1.9815258979797363
1900,1.9797476530075075
1901,1.7961636781692505
1902,1.892491340637207
1903,1.8360058069229128
1904,1.8781514167785645
1905,1.894639015197754
1906,1.8208045959472656
1907,1.7411693334579468
1908,1.8176096677780151
1909,2.005791664123535
1910,2.052338123321533
1911,2.0337066650390625
1912,1.9984928369522093
1913,1.954838991165161
1914,1.9332355260849
1915,1.8367434740066528
1916,1.932419776916504
1917,2.0499160289764404
1918,1.8798338174819944
1919,1.9172483682632449
1920,1.7945150136947632
1921,1.7294092178344729
1922,1.8735477924346924
1923,1.9130239486694336
1924,1.7983264923095703
1925,1.8694015741348269
1926,2.108815908432007
1927,1.916267991065979
1928,1.985595703125
1929,1.9100909233093264
1930,1.9198988676071167
1931,1.7959994077682495
1932,1.766521692276001
1933,1.861289501190185
1934,2.148298978805542
1935,1.827433705329895
1936,1.8128029108047483
1937,1.9695473909378047
1938,1.8596004247665403
1939,1.813231825828552
1940,1.8589485883712769
1941,1.79061758518219
1942,2.0056474208831787
1943,1.8405399322509768
1944,1.8762953281402588
1945,1.7824475765228271
1946,1.870512843132019
1947,2.0299856662750244
1948,1.9798343181610107
1949,1.9276450872421265
1950,1.899449110031128
1951,1.8815561532974243
1952,1.907500147819519
1953,2.024618148803711
1954,1.842244029045105
1955,1.792878031730652
1956,1.9592556953430176
1957,1.8488914966583248
1958,1.836382269859314
1959,1.940449953079224
1960,1.912520289421081
1961,2.0500974655151367
1962,1.882559418678284
1963,1.89124059677124
1964,1.8791241645812988
1965,1.8140569925308228
1966,1.7921921014785769
1967,1.8105051517486568
1968,1.9190384149551392
1969,1.7910608053207395
1970,1.8517781496047971
1971,1.9061164855957031
1972,1.8798202276229856
1973,1.8569163084030151
1974,1.804931640625
1975,2.141896963119507
1976,1.8058494329452517
1977,1.7622578144073486
1978,2.010314464569092
1979,2.0175018310546875
1980,1.7393853664398191
1981,2.031385898590088
1982,1.985854148864746
1983,1.8289380073547363
1984,1.7759928703308103
1985,1.8502416610717771
1986,1.7428981065750122
1987,1.7870367765426636
1988,1.8223998546600344
1989,1.9609103202819824
1990,1.8897217512130735
1991,1.7562086582183838
1992,1.9041963815689087
1993,1.9048335552215576
1994,1.8128973245620728
1995,1.9438186883926392
1996,1.7953598499298096
1997,1.8142244815826416
1998,2.016154527664185
1999,1.795910358428955


==> figures/hmm/undercomplete/validation_loss.csv <==
iteration,loss
0,4.863663518428803
50,2.3528403282165526
100,1.8144887626171111
150,1.7020601630210876
200,1.6913784235715863
250,1.680081197619438
300,1.673284375667572
350,1.6681824862957
400,1.6623018562793732
450,1.658427882194519
500,1.6566255301237107
550,1.6569460451602935
600,1.655071666836739
650,1.6544690430164335
700,1.653267991542816
750,1.652550020813942
800,1.6513611316680907
850,1.651594924926758
900,1.6496122092008592
950,1.6504384011030198
1000,1.650518211722374
1050,1.650019046664238
1100,1.6493864953517914
1150,1.6495345652103424
1200,1.6475385844707489
1250,1.6465122640132903
1300,1.6486498832702636
1350,1.6486056357622147
1400,1.648943430185318
1450,1.6491408348083496
1500,1.6484063565731049
1550,1.6480105608701705
1600,1.6468817591667175
1650,1.6474804371595382
1700,1.6468165516853333
1750,1.6473911166191102
1800,1.6473078161478043
1850,1.6473924934864044
1900,1.6469030916690826
1950,1.647472342848778
2000,1.646363162994385


==> figures/initialization/baumwelch_loss_statistics_m128.csv <==
dim,mean,std,min,max
4,3.8830617791836124,0.038255774365766944,3.8048858693373604,3.9233708670446594
8,3.5591894855012427,0.033987025688353184,3.509497518898842,3.6106583123104543
16,3.0715518375213704,0.09071460345647561,2.9067562658414,3.210161294305916
32,2.559893699590633,0.04801365661784288,2.4858722915189726,2.6505516592261404
64,2.0164884170468476,0.12185245708787928,1.839474968004491,2.2721118031721703
128,1.5972325786054005,0.04929739757615517,1.5341547142550596,1.6652498845347607
256,1.4695350087935275,0.006707322682783596,1.4619447210557672,1.483547287730143


==> figures/initialization/baumwelch_loss_statistics_m32.csv <==
dim,mean,std,min,max
4,2.9916648454789145,0.032888547167618944,2.906072916402888,3.019596297942428
8,2.723178978000169,0.06480985327797972,2.582617680786626,2.81571607905543
16,2.2867681000465936,0.06459149989592108,2.19485194694736,2.383413125342891
32,1.8519157655672067,0.03329904801521816,1.7929100633188815,1.9028025531658042
64,1.322913786760417,0.04583401054078811,1.2675646172195272,1.4160186044958536
128,0.9588136622252008,0.04779401529820451,0.8742196072018799,1.0404125250909795
256,0.8486222096236652,0.013208416833851095,0.8371199089942355,0.8859723664625743


==> figures/initialization/beliefnet_loss_statistics_m128.csv <==
dim,mean,std,min,max
4,3.8089887302517895,0.02857702017223947,3.7801894581317903,3.886835767030716
8,3.46807414072752,0.0558437065631302,3.3905335986614227,3.552044544816017
16,2.9732665002346037,0.03343447672333232,2.889140924215317,3.0060882496833803
32,2.392365726530552,0.05071828413464956,2.307129297852516,2.490830842256546
64,1.6741276018321514,0.07239770054999546,1.5733705133199691,1.8451333785057067
128,1.3975836899280547,0.006075583572372495,1.3946057990193368,1.4157459816336633
256,1.3945616296529768,0.0005331212809328903,1.3935926949977875,1.3952284464240075


==> figures/initialization/beliefnet_loss_statistics_m32.csv <==
dim,mean,std,min,max
4,2.9695405032634734,0.0424556153709973,2.894746677875519,3.03174040555954
8,2.6100594296455384,0.05409827601820814,2.513657922744751,2.6865128326416015
16,2.134738156080246,0.04666130548429247,2.0773076713085175,2.208548810482025
32,1.5708216398954393,0.032677357672452265,1.530989513397217,1.6220956456661224
64,0.9303956924676895,0.02363084220082331,0.8700906503200531,0.9627604079246521
128,0.749265621304512,0.006078490388529803,0.7462270486354828,0.7674117654561996
256,0.7475611744523049,0.0006490214027621837,0.746525491476059,0.7483778810501098


==> figures/language_model/training_loss.csv <==
iteration,loss
0,4.40438175201416
1,4.328723430633545
2,4.250711441040039
3,4.161170482635498
4,4.099649429321289
5,4.052158832550049
6,4.008054256439209
7,3.9208226203918457
8,3.8400819301605225
9,3.798070907592773
10,3.7575976848602295
11,3.693735837936402
12,3.653020143508911
13,3.60817813873291
14,3.57283091545105
15,3.500338077545166
16,3.529369592666626
17,3.4128856658935547
18,3.444359302520752
19,3.3456456661224365
20,3.4117822647094727
21,3.3242406845092773
22,3.298991680145264
23,3.293452739715576
24,3.353159189224243
25,3.195137023925781
26,3.1892895698547363
27,3.2192516326904297
28,3.228242874145508
29,3.208163022994995
30,3.1084213256835938
31,3.171650648117065
32,3.072484970092773
33,3.110658407211304
34,3.1057591438293457
35,3.066915512084961
36,3.0529911518096924
37,3.085019826889038
38,3.024253368377685
39,3.064253330230713
40,3.003661155700684
41,2.999711513519287
42,3.026763439178467
43,2.962604284286499
44,2.956188440322876
45,3.027865409851074
46,3.0083110332489014
47,2.873687505722046
48,2.899301052093506
49,2.923652648925781
50,2.8408195972442627
51,2.906881093978882
52,2.830861568450928
53,2.9262611865997314
54,2.884063959121704
55,2.8379483222961426
56,2.796546459197998
57,2.8194363117218018
58,2.7736716270446777
59,2.710214614868164
60,2.745581150054932
61,2.749842882156372
62,2.926286458969116
63,2.8306961059570312
64,2.6715149879455566
65,2.806026697158813
66,2.754845380783081
67,2.7517151832580566
68,2.634125232696533
69,2.692593097686768
70,2.694110870361328
71,2.702693462371826
72,2.6464226245880127
73,2.6449313163757324
74,2.7528038024902344
75,2.669163465499878
76,2.60412073135376
77,2.629271507263184
78,2.624711751937866
79,2.570617198944092
80,2.5994713306427
81,2.57545804977417
82,2.5734848976135254
83,2.5373661518096924
84,2.6241378784179688
85,2.774688482284546
86,2.559708595275879
87,2.5552148818969727
88,2.612074136734009
89,2.492457866668701
90,2.790244102478028
91,2.7122743129730225
92,2.538907289505005
93,2.597201347351074
94,2.519181728363037
95,2.619190216064453
96,2.492183208465576
97,2.55439829826355
98,2.57122802734375
99,2.4369566440582275
100,2.60440731048584
101,2.637404441833496
102,2.540752410888672
103,2.5804364681243896
104,2.602360963821411
105,2.448075294494629
106,2.52243709564209
107,2.503411769866944
108,2.418109178543091
109,2.439678192138672
110,2.563608407974243
111,2.61133885383606
112,2.4334070682525635
113,2.4187347888946533
114,2.564579963684082
115,2.4061219692230225
116,2.4199748039245605
117,2.4069995880126958
118,2.337785243988037
119,2.378462076187134
120,2.514432191848755
121,2.995011806488037
122,2.464110374450684
123,2.475713014602661
124,2.6149301528930664
125,2.478997230529785
126,2.4230213165283203
127,2.3946378231048584
128,2.48966646194458
129,2.495090246200561
130,2.40514874458313
131,2.421461582183838
132,2.4731810092926025
133,2.549510955810547
134,2.7336325645446777
135,2.454864501953125
136,2.474039316177368
137,2.559058666229248
138,2.516063451766968
139,2.377636671066284
140,2.5997307300567627
141,2.476724147796631
142,2.391541719436645
143,2.573682308197021
144,2.435748815536499
145,2.38176703453064
146,2.5177955627441406
147,2.628554105758667
148,2.4593517780303955
149,2.305943250656128
150,2.4818077087402344
151,2.5392160415649414
152,2.399490594863892
153,2.3061678409576416
154,2.352416038513184
155,2.3531551361083984
156,2.3427069187164307
157,2.4345529079437256
158,2.411672115325928
159,2.398186206817627
160,2.3853280544281006
161,2.5232832431793213
162,2.301445960998535
163,2.320423126220703
164,2.3597257137298584
165,2.422112941741944
166,2.3533260822296143
167,2.31604528427124
168,2.378902673721313
169,2.3780643939971924
170,2.3691186904907227
171,2.5658414363861084
172,2.325988292694092
173,2.4868221282958984
174,2.249433279037476
175,2.3612656593322754
176,2.4039711952209477
177,2.3341641426086426
178,2.3196380138397217
179,2.3398165702819824
180,2.275141954421997
181,2.370217800140381
182,2.370042324066162
183,2.293400526046753
184,2.323480129241944
185,2.3417205810546875
186,2.3351290225982666
187,2.266667604446411
188,2.4281134605407715
189,2.373093605041504
190,2.4876139163970947
191,2.3410308361053467
192,2.370842456817627
193,2.3069264888763428
194,2.3088345527648926
195,2.39056658744812
196,2.2493326663970947
197,2.373068332672119
198,2.383174180984497
199,2.3385579586029053
200,2.32632827758789
201,2.2492361068725586
202,2.291048288345337
203,2.270941734313965
204,2.502415895462036
205,2.295468807220459
206,2.27580189704895
207,2.280318021774292
208,2.2650022506713867
209,2.293257474899292
210,2.2840347290039062
211,2.284472703933716
212,2.61539626121521
213,2.3317811489105225
214,2.272861957550049
215,2.3178513050079346
216,2.212297201156616
217,2.2864582538604736
218,2.244805097579956
219,2.247856378555298
220,2.3131606578826904
221,2.265584707260132
222,2.714963912963867
223,2.2809317111968994
224,2.235207319259644
225,2.3792569637298584
226,2.268294334411621
227,2.35779333114624
228,2.260967254638672
229,2.278625249862671
230,2.394783735275269
231,2.391589403152466
232,2.289712190628052
233,2.3318631649017334
234,2.301745176315308
235,2.302489757537842
236,2.31025505065918
237,2.18147873878479
238,2.379129409790039
239,2.3176751136779785
240,2.338319540023804
241,2.235032320022583
242,2.258108615875244
243,2.3166470527648926
244,2.231186389923096
245,2.256300926208496
246,2.3289694786071777
247,2.247746467590332
248,2.215862989425659
249,2.2895586490631104
250,2.389017343521118
251,2.2296929359436035
252,2.3013033866882324
253,2.29163146018982
254,2.237391710281372
255,2.22896409034729
256,2.3144290447235107
257,2.349929094314575
258,2.331815719604492
259,2.317718267440796
260,2.247417688369751
261,2.2860939502716064
262,2.3208611011505127
263,2.232550621032715
264,2.2701940536499023
265,2.2426540851593018
266,2.3328194618225098
267,2.249811172485352
268,2.20766282081604
269,2.255589008331299
270,2.2588350772857666
271,2.343302011489868
272,2.358349323272705
273,2.248157501220703
274,2.213042736053467
275,2.2266132831573486
276,2.27112889289856
277,2.342117547988892
278,2.2232236862182617
279,2.2933459281921387
280,2.2272117137908936
281,2.333566427230835
282,2.4881608486175537
283,2.285218954086304
284,2.3729803562164307
285,2.2942333221435547
286,2.284052848815918
287,2.205355405807495
288,2.2945895195007324
289,2.3222029209136963
290,2.214522123336792
291,2.203315496444702
292,2.207955837249756
293,2.352202892303467
294,2.252816915512085
295,2.2702364921569824
296,2.352463722229004
297,2.1897501945495605
298,2.327797174453736
299,2.3392021656036377
300,2.176113605499268
301,2.2539584636688232
302,2.2212960720062256
303,2.2817180156707764
304,2.2074100971221924
305,2.199432134628296
306,2.206531047821045
307,2.3477399349212646
308,2.528266906738281
309,2.289583206176758
310,2.17849063873291
311,2.415377140045166
312,2.231125831604004
313,2.4014291763305664
314,2.251027584075928
315,2.1945135593414307
316,2.217054843902588
317,2.227913856506348
318,2.138192176818848
319,2.2941627502441406
320,2.3076837062835693
321,2.204241752624512
322,2.2619049549102783
323,2.2522084712982178
324,2.2380270957946777
325,2.2355237007141118
326,2.2746031284332275
327,2.3436670303344727
328,2.3321621417999268
329,2.3037850856781006
330,2.377298355102539
331,2.252622604370117
332,2.277116537094116
333,2.175681829452514
334,2.297016859054565
335,2.1999239921569824
336,2.2388734817504883
337,2.2901556491851807
338,2.2003753185272217
339,2.1923599243164062
340,2.24143648147583
341,2.1793763637542725
342,2.2035090923309326
343,2.2528693675994877
344,2.487016201019287
345,2.2209253311157227
346,2.239171266555786
347,2.167843818664551
348,2.1831047534942627
349,2.182111978530884
350,2.2846462726593018
351,2.3300178050994877
352,2.182436943054199
353,2.214833498001098
354,2.324127197265625
355,2.388695240020752
356,2.3598833084106445
357,2.5271313190460205
358,2.1518871784210205
359,2.206503391265869
360,2.1990320682525635
361,2.283951997756958
362,2.4139482975006104
363,2.2098617553710938
364,2.32291579246521
365,2.352710485458374
366,2.230863094329834
367,2.146627187728882
368,2.2785308361053467
369,2.3798890113830566
370,2.3126776218414307
371,2.290746688842773
372,2.20979905128479
373,2.1968090534210205
374,2.1992907524108887
375,2.248049259185791
376,2.374061822891236
377,2.3807852268218994
378,2.2940447330474854
379,2.2976362705230717
380,2.2681541442871094
381,2.1811323165893555
382,2.28262710571289
383,2.1927075386047363
384,2.250795602798462
385,2.2437140941619877
386,2.347556829452514
387,2.2598352432250977
388,2.252015829086304
389,2.268782138824463
390,2.316640138626098
391,2.161007881164551
392,2.302262783050537
393,2.214165210723877
394,2.1903951168060303
395,2.218397617340088
396,2.434048652648926
397,2.2589433193206787
398,2.424870729446411
399,2.418972969055176
400,2.192474365234375
401,2.2268311977386475
402,2.1750354766845703
403,2.1155576705932617
404,2.217726707458496
405,2.256812334060669
406,2.244741201400757
407,2.216689348220825
408,2.3619048595428467
409,2.3396787643432617
410,2.318392753601074
411,2.2483110427856445
412,2.1767399311065674
413,2.3507401943206787
414,2.3834662437438965
415,2.1760194301605225
416,2.327976703643799
417,2.203707456588745
418,2.219418525695801
419,2.244173765182495
420,2.2753124237060547
421,2.37888240814209
422,2.2052600383758545
423,2.1978800296783447
424,2.3241212368011475
425,2.1855714321136475
426,2.197114944458008
427,2.290745258331299
428,2.3142905235290527
429,2.178093671798706
430,2.2342355251312256
431,2.274294137954712
432,2.193725347518921
433,2.165902614593506
434,2.167626142501831
435,2.25986909866333
436,2.2816696166992188
437,2.184520721435547
438,2.291757345199585
439,2.3757450580596924
440,2.3388593196868896
441,2.240988254547119
442,2.2353641986846924
443,2.252603530883789
444,2.3075544834136963
445,2.2652711868286133
446,2.1708834171295166
447,2.1648311614990234
448,2.1599605083465576
449,2.3424081802368164
450,2.2113733291625977
451,2.166370391845703
452,2.142709732055664
453,2.2682137489318848
454,2.1712400913238525
455,2.446065664291382
456,2.183769464492798
457,2.183598279953003
458,2.157818078994751
459,2.156982421875
460,2.14068865776062
461,2.196424961090088
462,2.2509326934814453
463,2.212768316268921
464,2.1702182292938232
465,2.228907585144043
466,2.2048628330230717
467,2.3326425552368164
468,2.1071908473968506
469,2.266180992126465
470,2.248157501220703
471,2.255946636199951
472,2.2332873344421387
473,2.29685115814209
474,2.302366018295288
475,2.257375478744507
476,2.182390689849853
477,2.1343584060668945
478,2.2703540325164795
479,2.132124423980713
480,2.3331918716430664
481,2.246826171875
482,2.174268245697021
483,2.316058397293091
484,2.2090656757354736
485,2.330918073654175
486,2.259168863296509
487,2.1901626586914062
488,2.2226951122283936
489,2.202571392059326
490,2.1974129676818848
491,2.2467563152313232
492,2.243715047836304
493,2.2668113708496094
494,2.1690964698791504
495,2.1956229209899902
496,2.2786524295806885
497,2.172495126724243
498,2.193976879119873
499,2.1199347972869877
500,2.1607110500335693
501,2.306124448776245
502,2.2022087574005127
503,2.294751644134521
504,2.241426944732666
505,2.1527905464172363
506,2.217624425888061
507,2.1623051166534424
508,2.138336420059204
509,2.1054394245147705
510,2.340218067169189
511,2.401190996170044
512,2.2219693660736084
513,2.151301860809326
514,2.2130918502807617
515,2.204535961151123
516,2.1952946186065674
517,2.1837081909179688
518,2.162561178207397
519,2.2539713382720947
520,2.2035505771636963
521,2.310293912887573
522,2.181899070739746
523,2.2261199951171875
524,2.1191890239715576
525,2.329871892929077
526,2.12259840965271
527,2.368840217590332
528,2.3698623180389404
529,2.277688503265381
530,2.180062770843506
531,2.219879388809204
532,2.303751945495605
533,2.1684930324554443
534,2.361164331436157
535,2.274381399154663
536,2.2479052543640137
537,2.31254243850708
538,2.190634250640869
539,2.1606204509735107
540,2.279726266860962
541,2.2064664363861084
542,2.1889407634735107
543,2.192356824874878
544,2.1572508811950684
545,2.1778738498687744
546,2.277630090713501
547,2.2598180770874023
548,2.2498433589935303
549,2.2186121940612797
550,2.2188615798950195
551,2.2766530513763428
552,2.2676305770874023
553,2.1886355876922607
554,2.205775499343872
555,2.3770594596862797
556,2.122278451919556
557,2.20041298866272
558,2.164024829864502
559,2.250135660171509
560,2.289543628692627
561,2.2592930793762207
562,2.1088290214538574
563,2.187582731246948
564,2.229341983795166
565,2.201028347015381
566,2.1898107528686523
567,2.0933659076690674
568,2.202552318572998
569,2.1886649131774902
570,2.2227554321289062
571,2.206141710281372
572,2.261635065078736
573,2.4199955463409424
574,2.108942747116089
575,2.173013925552368
576,2.3886704444885254
577,2.141618490219116
578,2.172018527984619
579,2.162524938583374
580,2.065389394760132
581,2.2594475746154785
582,2.1609182357788086
583,2.1746251583099365
584,2.207390069961548
585,2.1660780906677246
586,2.1962900161743164
587,2.1220414638519287
588,2.303734540939331
589,2.265247106552124
590,2.1659095287323
591,2.165623426437378
592,2.2984707355499268
593,2.1647374629974365
594,2.194820642471313
595,2.230432271957397
596,2.11628532409668
597,2.261215209960937
598,2.2160933017730717
599,2.2738094329833984
600,2.1494369506835938
601,2.133490562438965
602,2.2809674739837646
603,2.127305269241333
604,2.23928451538086
605,2.252898693084717
606,2.1744978427886963
607,2.1710808277130127
608,2.194441080093384
609,2.180243492126465
610,2.2046730518341064
611,2.226053476333618
612,2.2570605278015137
613,2.1394381523132324
614,2.167038917541504
615,2.1900417804718018
616,2.13428807258606
617,2.2298130989074707
618,2.154895782470703
619,2.34014892578125
620,2.13809871673584
621,2.097212553024292
622,2.2085540294647217
623,2.194279909133911
624,2.1825428009033203
625,2.1525585651397705
626,2.449820280075073
627,2.214245557785034
628,2.1626462936401367
629,2.224349975585937
630,2.150377988815308
631,2.1867117881774902
632,2.151080846786499
633,2.1600091457366943
634,2.1429014205932617
635,2.140155553817749
636,2.392732858657837
637,2.2310950756073
638,2.243324041366577
639,2.2617852687835693
640,2.203073501586914
641,2.158255815505981
642,2.207916498184204
643,2.3193180561065674
644,2.175975561141968
645,2.218258619308472
646,2.2179059982299805
647,2.122103214263916
648,2.169674158096313
649,2.1850643157958984
650,2.248065948486328
651,2.253936052322388
652,2.1338610649108887
653,2.288246393203736
654,2.1302731037139893
655,2.1899943351745605
656,2.215597629547119
657,2.202009916305542
658,2.144217014312744
659,2.1416964530944824
660,2.16115665435791
661,2.244641065597534
662,2.1670339107513428
663,2.180215358734131
664,2.1487841606140137
665,2.165599822998047
666,2.247714042663574
667,2.21398663520813
668,2.11629056930542
669,2.1298844814300537
670,2.12749981880188
671,2.256610631942749
672,2.2073917388916016
673,2.362464904785156
674,2.2126028537750244
675,2.112677335739136
676,2.226897716522217
677,2.291059970855713
678,2.1912221908569336
679,2.344642877578736
680,2.218032121658325
681,2.225830078125
682,2.220875024795532
683,2.3444035053253174
684,2.2847695350646973
685,2.3205606937408447
686,2.184367656707764
687,2.16593337059021
688,2.239200592041016
689,2.1730411052703857
690,2.2147293090820312
691,2.0839333534240723
692,2.1006321907043457
693,2.19921612739563
694,2.1561059951782227
695,2.292779922485352
696,2.257133960723877
697,2.160618543624878
698,2.226945638656616
699,2.16890811920166
700,2.1354849338531494
701,2.199324131011963
702,2.1135778427124023
703,2.237560987472534
704,2.233529090881348
705,2.1648612022399902
706,2.1956753730773926
707,2.180802583694458
708,2.1325278282165527
709,2.194598913192749
710,2.117424488067627
711,2.2148749828338623
712,2.1438918113708496
713,2.275128126144409
714,2.101349115371704
715,2.21409273147583
716,2.1510820388793945
717,2.2360939979553223
718,2.182598114013672
719,2.1781742572784424
720,2.2699146270751958
721,2.2683136463165283
722,2.3339943885803223
723,2.229142665863037
724,2.3020198345184326
725,2.238167762756348
726,2.2625112533569336
727,2.258857727050781
728,2.1860551834106445
729,2.219421625137329
730,2.232593297958374
731,2.1509926319122314
732,2.094973087310791
733,2.1497507095336914
734,2.1605682373046875
735,2.229569673538208
736,2.160074234008789
737,2.114253520965576
738,2.1364219188690186
739,2.1408112049102783
740,2.225364923477173
741,2.140830516815185
742,2.149543046951294
743,2.216870069503784
744,2.240562438964844
745,2.1302742958068848
746,2.2151732444763184
747,2.222493886947632
748,2.2075021266937256
749,2.194121122360229
750,2.260565280914306
751,2.2403652667999268
752,2.149786233901977
753,2.169116973876953
754,2.1229918003082275
755,2.169126033782959
756,2.338221311569214
757,2.0451819896698
758,2.1592838764190674
759,2.1954095363616943
760,2.150836229324341
761,2.153535842895508
762,2.2662484645843506
763,2.230977296829224
764,2.118896961212158
765,2.210009813308716
766,2.258550882339477
767,2.092222213745117
768,2.214616537094116
769,2.2611753940582275
770,2.214484691619873
771,2.2460451126098637
772,2.1488139629364014
773,2.109103202819824
774,2.182298183441162
775,2.1566531658172607
776,2.2924129962921143
777,2.234011173248291
778,2.2053349018096924
779,2.322279214859009
780,2.256028652191162
781,2.086190700531006
782,2.2325167655944824
783,2.1769673824310303
784,2.2755351066589355
785,2.173224210739136
786,2.148521661758423
787,2.213315010070801
788,2.2149658203125
789,2.1410045623779297
790,2.2093396186828613
791,2.149101972579956
792,2.20314621925354
793,2.219454765319824
794,2.115175485610962
795,2.121776580810547
796,2.2553932666778564
797,2.193718671798706
798,2.233058452606201
799,2.278712749481201
800,2.120035171508789
801,2.2305092811584477
802,2.2008960247039795
803,2.133495569229126
804,2.184107780456543
805,2.181889295578003
806,2.150557518005371
807,2.2380313873291016
808,2.271667718887329
809,2.3850667476654053
810,2.2642338275909424
811,2.125318050384521
812,2.0753839015960693
813,2.271505117416382
814,2.2094156742095947
815,2.127041816711426
816,2.182114601135254
817,2.1380438804626465
818,2.251427173614502
819,2.15390682220459
820,2.2537012100219727
821,2.2727153301239014
822,2.23664665222168
823,2.245768547058105
824,2.325624465942383
825,2.137641906738281
826,2.152740716934204
827,2.142663955688477
828,2.199815034866333
829,2.2877397537231445
830,2.158177375793457
831,2.240593194961548
832,2.2095675468444824
833,2.129218101501465
834,2.112488031387329
835,2.3187620639801025
836,2.215718507766724
837,2.2696125507354736
838,2.2279181480407715
839,2.3408217430114746
840,2.130928039550781
841,2.13105583190918
842,2.2075018882751465
843,2.1746959686279297
844,2.0712344646453857
845,2.249143600463867
846,2.1932828426361084
847,2.168482780456543
848,2.162264823913574
849,2.206425905227661
850,2.1059060096740723
851,2.170562505722046
852,2.118952512741089
853,2.2548608779907227
854,2.1473581790924072
855,2.26345157623291
856,2.124330282211304
857,2.2542407512664795
858,2.097382068634033
859,2.312577247619629
860,2.1710479259490967
861,2.16344952583313
862,2.188327550888061
863,2.192111015319824
864,2.1737239360809326
865,2.3114819526672363
866,2.1767539978027344
867,2.155491352081299
868,2.1292402744293213
869,2.1331281661987305
870,2.169196605682373
871,2.122735023498535
872,2.2227113246917725
873,2.148820161819458
874,2.2005927562713623
875,2.2613842487335205
876,2.1197633743286133
877,2.2497777938842773
878,2.1324195861816406
879,2.1882588863372803
880,2.31947922706604
881,2.193883180618286
882,2.140856504440308
883,2.1867971420288086
884,2.1402833461761475
885,2.2151923179626465
886,2.34277868270874
887,2.1418278217315674
888,2.2127835750579834
889,2.1055212020874023
890,2.147716522216797
891,2.226278781890869
892,2.1362760066986084
893,2.161067247390747
894,2.1163482666015625
895,2.127774238586426
896,2.1683990955352783
897,2.220283269882202
898,2.209411859512329
899,2.059429407119751
900,2.1613755226135254
901,2.286421060562134
902,2.1898136138916016
903,2.2372963428497314
904,2.1350083351135254
905,2.1569416522979736
906,2.179650068283081
907,2.0829343795776367
908,2.061100482940674
909,2.065828800201416
910,2.254455327987671
911,2.1927261352539062
912,2.181393623352051
913,2.179859399795532
914,2.20307731628418
915,2.106261968612671
916,2.1642935276031494
917,2.1630115509033203
918,2.141582489013672
919,2.102589607238769
920,2.252736568450928
921,2.350205421447754
922,2.1484246253967285
923,2.29560923576355
924,2.1140120029449463
925,2.22326397895813
926,2.080573558807373
927,2.160893201828003
928,2.214491128921509
929,2.232872724533081
930,2.185198307037353
931,2.167245626449585
932,2.3347649574279785
933,2.1402246952056885
934,2.281130313873291
935,2.179166078567505
936,2.2525713443756104
937,2.2564404010772705
938,2.2214291095733643
939,2.1423799991607666
940,2.370293378829956
941,2.187318563461304
942,2.120558977127075
943,2.279252290725708
944,2.1605467796325684
945,2.111782550811768
946,2.4159727096557617
947,2.3415322303771973
948,2.166179656982422
949,2.121142864227295
950,2.13015365600586
951,2.2936108112335205
952,2.184877395629883
953,2.1318092346191406
954,2.226789712905884
955,2.2201881408691406
956,2.107370615005493
957,2.2151339054107666
958,2.1295058727264404
959,2.1702730655670166
960,2.278515338897705
961,2.3159267902374268
962,2.097358703613281
963,2.138381004333496
964,2.216130018234253
965,2.1721622943878174
966,2.234328031539917
967,2.2036144733428955
968,2.165842294692993
969,2.165370225906372
970,2.2176613807678223
971,2.21119236946106
972,2.251668930053711
973,2.242648839950561
974,2.1574819087982178
975,2.1544785499572754
976,2.190040349960327
977,2.2003889083862305
978,2.2486894130706787
979,2.251842737197876
980,2.057272434234619
981,2.1996400356292725
982,2.097740411758423
983,2.189939022064209
984,2.192013740539551
985,2.23850154876709
986,2.134971857070923
987,2.0786778926849365
988,2.2702748775482178
989,2.207988739013672
990,2.176802396774292
991,2.1323578357696533
992,2.1880593299865723
993,2.138498544692993
994,2.1170053482055664
995,2.201987743377685
996,2.170903444290161
997,2.248241424560547
998,2.181101083755493
999,2.241576910018921
1000,2.115412473678589
1001,2.300415277481079
1002,2.1975977420806885
1003,2.141249418258667
1004,2.3789310455322266
1005,2.225915908813477
1006,2.143122434616089
1007,2.233365297317505
1008,2.1988229751586914
1009,2.2303178310394287
1010,2.114971160888672
1011,2.1656389236450195
1012,2.1785643100738525
1013,2.2006266117095947
1014,2.167774438858032
1015,2.1478848457336426
1016,2.231173515319824
1017,2.2544548511505127
1018,2.277660369873047
1019,2.120514392852783
1020,2.1588151454925537
1021,2.1669118404388428
1022,2.175849199295044
1023,2.177751302719116
1024,2.1118433475494385
1025,2.1162633895874023
1026,2.1486666202545166
1027,2.297271966934204
1028,2.094356775283813
1029,2.2063887119293213
1030,2.1563055515289307
1031,2.2201733589172363
1032,2.140784740447998
1033,2.120349168777466
1034,2.160102844238281
1035,2.3001511096954346
1036,2.150730609893799
1037,2.1655304431915283
1038,2.221358060836792
1039,2.304550886154175
1040,2.219395399093628
1041,2.105114698410034
1042,2.168517827987671
1043,2.207167625427246
1044,2.099461078643799
1045,2.202725648880005
1046,2.192811965942383
1047,2.165419578552246
1048,2.092859506607056
1049,2.1334190368652344
1050,2.149656057357788
1051,2.1368212699890137
1052,2.173942804336548
1053,2.160290241241455
1054,2.149233102798462
1055,2.2254638671875
1056,2.142090082168579
1057,2.249441146850586
1058,2.160997152328491
1059,2.1307547092437744
1060,2.186531782150269
1061,2.1400771141052246
1062,2.144829750061035
1063,2.1814661026000977
1064,2.115596055984497
1065,2.137244462966919
1066,2.1876416206359863
1067,2.153445243835449
1068,2.2066612243652344
1069,2.1473703384399414
1070,2.1320621967315674
1071,2.170477867126465
1072,2.146736621856689
1073,2.3559763431549072
1074,2.252993583679199
1075,2.1419479846954346
1076,2.1663966178894043
1077,2.23068642616272
1078,2.1205759048461914
1079,2.109712600708008
1080,2.1029374599456787
1081,2.130845785140991
1082,2.2516896724700928
1083,2.102860450744629
1084,2.263896942138672
1085,2.140742540359497
1086,2.261580228805542
1087,2.1291069984436035
1088,2.190112352371216
1089,2.1603331565856934
1090,2.1139276027679443
1091,2.1072211265563965
1092,2.0690884590148926
1093,2.143872022628784
1094,2.175078630447388
1095,2.175553560256958
1096,2.1763198375701904
1097,2.0923898220062256
1098,2.0747194290161133
1099,2.1935482025146484
1100,2.1012279987335205
1101,2.251473426818848
1102,2.1082801818847656
1103,2.1296465396881104
1104,2.2464919090271
1105,2.134227514266968
1106,2.036813735961914
1107,2.1076345443725586
1108,2.064439058303833
1109,2.221354961395264
1110,2.1310718059539795
1111,2.1538846492767334
1112,2.099801540374756
1113,2.176161050796509
1114,2.0770492553710938
1115,2.108461380004883
1116,2.1645102500915527
1117,2.19484806060791
1118,2.189436435699463
1119,2.1453680992126465
1120,2.13490891456604
1121,2.239777088165283
1122,2.139751434326172
1123,2.1977670192718506
1124,2.1335060596466064
1125,2.190059185028076
1126,2.193559169769287
1127,2.250497579574585
1128,2.13850212097168
1129,2.178824186325073
1130,2.1979479789733887
1131,2.160495519638061
1132,2.128453254699707
1133,2.124579429626465
1134,2.1030752658843994
1135,2.0944273471832275
1136,2.0302951335906982
1137,2.176790952682495
1138,2.13606858253479
1139,2.065443277359009
1140,2.1610307693481445
1141,2.181478500366211
1142,2.1238908767700195
1143,2.2556817531585693
1144,2.2161693572998047
1145,2.0980000495910645
1146,2.132530927658081
1147,2.119642734527588
1148,2.19128966331482
1149,2.15436053276062
1150,2.099050760269165
1151,2.1410975456237797
1152,2.137601375579834
1153,2.2163636684417725
1154,2.3821301460266118
1155,2.143867492675781
1156,2.178990840911865
1157,2.0300726890563965
1158,2.0314061641693115
1159,2.285530805587769
1160,2.225606679916382
1161,2.1108086109161377
1162,2.2562255859375
1163,2.2317707538604736
1164,2.2110371589660645
1165,2.2062418460845947
1166,2.0691957473754883
1167,2.0550827980041504
1168,2.279412031173706
1169,2.2834455966949463
1170,2.2213404178619385
1171,2.2790255546569824
1172,2.124645471572876
1173,2.1169097423553467
1174,2.1003410816192627
1175,2.2046544551849365
1176,2.1139931678771973
1177,2.188291549682617
1178,2.2045748233795166
1179,2.1750030517578125
1180,2.183034658432007
1181,2.16025972366333
1182,2.1203503608703613
1183,2.1378378868103027
1184,2.153276205062866
1185,2.2074711322784424
1186,2.174322843551636
1187,2.204094171524048
1188,2.183917760848999
1189,2.112470388412476
1190,2.1695990562438965
1191,2.2025907039642334
1192,2.197235584259033
1193,2.1489052772521973
1194,2.1379590034484863
1195,2.171987771987915
1196,2.246572494506836
1197,2.1437833309173584
1198,2.201457977294922
1199,2.2065157890319824
1200,2.251678228378296
1201,2.150883436203003
1202,2.095808982849121
1203,2.095720767974853
1204,2.130465269088745
1205,2.268104791641236
1206,2.1222712993621826
1207,2.1135706901550293
1208,2.1887800693511963
1209,2.2179763317108154
1210,2.078543901443481
1211,2.304008960723877
1212,2.0740582942962646
1213,2.223393440246582
1214,2.12440037727356
1215,2.097947120666504
1216,2.145140647888184
1217,2.1266090869903564
1218,2.221336841583252
1219,2.204628229141236
1220,2.2477293014526367
1221,2.181581497192383
1222,2.285682916641236
1223,2.1643335819244385
1224,2.38299298286438
1225,2.156980037689209
1226,2.225598096847534
1227,2.205247640609741
1228,2.3504843711853027
1229,2.1227400302886963
1230,2.214263916015625
1231,2.1444530487060547
1232,2.066782236099243
1233,2.076782703399658
1234,2.107046127319336
1235,2.090015411376953
1236,2.229785203933716
1237,2.1839439868927
1238,2.11370062828064
1239,2.289393186569214
1240,2.132768392562866
1241,2.162144422531128
1242,2.207853078842163
1243,2.271045446395874
1244,2.148325204849243
1245,2.149997472763061
1246,2.2133569717407227
1247,2.109053611755371
1248,2.153477430343628
1249,2.14078426361084
1250,2.23209285736084
1251,2.154578447341919
1252,2.1409285068511963
1253,2.2260305881500244
1254,2.0729105472564697
1255,2.227756261825561
1256,2.091274738311768
1257,2.110491991043091
1258,2.12104606628418
1259,2.215700149536133
1260,2.1510331630706787
1261,2.170850276947021
1262,2.274132490158081
1263,2.150585889816284
1264,2.102871417999268
1265,2.20271897315979
1266,2.1562955379486084
1267,2.2188262939453125
1268,2.147053003311157
1269,2.1322195529937744
1270,2.1976046562194824
1271,2.134516477584839
1272,2.183720827102661
1273,2.223653078079224
1274,2.25727915763855
1275,2.1446425914764404
1276,2.1419355869293213
1277,2.1071434020996094
1278,2.1602587699890137
1279,2.266958475112915
1280,2.1886541843414307
1281,2.077476024627685
1282,2.105273962020874
1283,2.098783254623413
1284,2.2017569541931152
1285,2.181126594543457
1286,2.207740545272827
1287,2.156569004058838
1288,2.2737748622894287
1289,2.094842433929444
1290,2.2189531326293945
1291,2.15974235534668
1292,2.185099840164185
1293,2.129513740539551
1294,2.069230318069458
1295,2.157456636428833
1296,2.08918833732605
1297,2.14664626121521
1298,2.1817667484283447
1299,2.127006769180298
1300,2.2591586112976074
1301,2.2232882976531982
1302,2.229820489883423
1303,2.2148170471191406
1304,2.2742021083831787
1305,2.0718204975128174
1306,2.1752078533172607
1307,2.1511197090148926
1308,2.178584098815918
1309,2.0357041358947754
1310,2.1932318210601807
1311,2.1850593090057373
1312,2.084322214126587
1313,2.100177764892578
1314,2.15907883644104
1315,2.062288284301758
1316,2.0852928161621094
1317,2.2002642154693604
1318,2.134528398513794
1319,2.1415843963623047
1320,2.177463293075561
1321,2.269116163253784
1322,2.178067684173584
1323,2.2469632625579834
1324,2.216611385345459
1325,2.202626466751098
1326,2.0588929653167725
1327,2.240511894226074
1328,2.2165658473968506
1329,2.198899269104004
1330,2.1218841075897217
1331,2.126113176345825
1332,2.1679227352142334
1333,2.1716554164886475
1334,2.242013454437256
1335,2.25353479385376
1336,2.13862681388855
1337,2.2045884132385254
1338,2.095154047012329
1339,2.1168372631073
1340,2.1797680854797363
1341,2.1688594818115234
1342,2.157195806503296
1343,2.2228763103485107
1344,2.080381155014038
1345,2.1428773403167725
1346,2.325825929641724
1347,2.187349319458008
1348,2.235652446746826
1349,2.2113616466522217
1350,2.218747138977051
1351,2.281217575073242
1352,2.2008156776428223
1353,2.113957166671753
1354,2.1574668884277344
1355,2.080113410949707
1356,2.1119253635406494
1357,2.2507619857788086
1358,2.1764400005340576
1359,2.2015039920806885
1360,2.163632869720459
1361,2.289963483810425
1362,2.1151158809661865
1363,2.2543532848358154
1364,2.1000916957855225
1365,2.154731273651123
1366,2.246819257736206
1367,2.092907428741455
1368,2.235964775085449
1369,2.182224988937378
1370,2.20517373085022
1371,2.13086485862732
1372,2.0966362953186035
1373,2.169790744781494
1374,2.205825090408325
1375,2.127830982208252
1376,2.178058862686157
1377,2.2451350688934326
1378,2.1828434467315674
1379,2.0909595489501958
1380,2.047440528869629
1381,2.2243545055389404
1382,2.1342785358428955
1383,2.237180709838867
1384,2.170922040939331
1385,2.198626756668091
1386,2.1666743755340576
1387,2.2280726432800293
1388,2.2678091526031494
1389,2.2046141624450684
1390,2.159543037414551
1391,2.244199275970459
1392,2.2697346210479736
1393,2.131005048751831
1394,2.074934959411621
1395,2.2147247791290283
1396,2.073357343673706
1397,2.15360951423645
1398,2.116117477416992
1399,2.1924872398376465
1400,2.163049459457397
1401,2.104334592819214
1402,2.180548667907715
1403,2.218310594558716
1404,2.210505723953247
1405,2.1666007041931152
1406,2.1760783195495605
1407,2.18540096282959
1408,2.0704381465911865
1409,2.2328031063079834
1410,2.0870361328125
1411,2.2450971603393555
1412,2.132842540740967
1413,2.0921947956085205
1414,2.181371688842773
1415,2.136003017425537
1416,2.0892488956451416
1417,2.173990249633789
1418,2.115478038787842
1419,2.096715450286865
1420,2.193199872970581
1421,2.2186050415039062
1422,2.0970029830932617
1423,2.230576992034912
1424,2.1480581760406494
1425,2.069064140319824
1426,2.178715944290161
1427,2.213897705078125
1428,2.0704803466796875
1429,2.259974479675293
1430,2.184733629226685
1431,2.209620237350464
1432,2.0963826179504395
1433,2.110503673553467
1434,2.144102096557617
1435,2.170637845993042
1436,2.0889229774475098
1437,2.0835490226745605
1438,2.1276121139526367
1439,2.20053768157959
1440,2.1735546588897705
1441,2.0751442909240723
1442,2.1709158420562744
1443,2.199594259262085
1444,2.1221649646759038
1445,2.224998235702514
1446,2.132122039794922
1447,2.0837621688842773
1448,2.133033037185669
1449,2.105066537857056
1450,2.171376943588257
1451,2.131828784942627
1452,2.2370259761810303
1453,2.1174302101135254
1454,2.2501413822174072
1455,2.111860990524292
1456,2.2617127895355225
1457,2.276808977127075
1458,2.116605520248413
1459,2.125389575958252
1460,2.43539834022522
1461,2.094764709472656
1462,2.2009456157684326
1463,2.1322996616363525
1464,2.136430501937866
1465,2.29291033744812
1466,2.281914234161377
1467,2.206881523132324
1468,2.128204345703125
1469,2.1709401607513428
1470,2.2016408443450928
1471,2.199434280395508
1472,2.069871425628662
1473,2.2682077884674072
1474,2.12134313583374
1475,2.107249021530152
1476,2.303675413131714
1477,2.176481008529663
1478,2.2403500080108643
1479,2.146846055984497
1480,2.1920573711395264
1481,2.2891387939453125
1482,2.245824813842773
1483,2.2327630519866943
1484,2.3191845417022705
1485,2.1512601375579834
1486,2.153974294662476
1487,2.195490837097168
1488,2.207155227661133
1489,2.124046802520752
1490,2.127162218093872
1491,2.092550039291382
1492,2.139472484588623
1493,2.09992790222168
1494,2.1354541778564453
1495,2.2157466411590576
1496,2.1740562915802
1497,2.088977813720703
1498,2.0576887130737305
1499,2.1488354206085205
1500,2.0560457706451416
1501,2.1431610584259038
1502,2.2471566200256348
1503,2.134986639022827
1504,2.2442188262939453
1505,2.1656150817871094
1506,2.0448338985443115
1507,2.1960203647613525
1508,2.0619733333587646
1509,2.2293527126312256
1510,2.1657464504241943
1511,2.1300830841064453
1512,2.2373735904693604
1513,2.16198468208313
1514,2.112944841384888
1515,2.2522311210632324
1516,2.1253511905670166
1517,2.154458284378052
1518,2.055243492126465
1519,2.116920232772827
1520,2.0968692302703857
1521,2.2338428497314453
1522,2.1409432888031006
1523,2.093601942062378
1524,2.116915702819824
1525,2.257609367370605
1526,2.131697177886963
1527,2.166330575942993
1528,2.118849754333496
1529,2.1507437229156494
1530,2.160651922225952
1531,2.0639827251434326
1532,2.1741719245910645
1533,2.093759059906006
1534,2.16238784790039
1535,2.190424919128418
1536,2.059181928634644
1537,2.129497528076172
1538,2.166623830795288
1539,2.080152750015259
1540,2.149601459503174
1541,2.182957649230957
1542,2.1651525497436523
1543,2.131279945373535
1544,2.165717601776123
1545,2.1167871952056885
1546,2.275819063186645
1547,2.057452917098999
1548,2.1051411628723145
1549,2.1194746494293213
1550,2.115753650665283
1551,2.230108499526977
1552,2.097708225250244
1553,2.124160051345825
1554,2.253756284713745
1555,2.174224853515625
1556,2.1530771255493164
1557,2.0966615676879883
1558,2.054316520690918
1559,2.272034168243408
1560,2.157848358154297
1561,2.1401400566101074
1562,2.2457809448242188
1563,2.1697745323181152
1564,2.2519993782043457
1565,2.2196948528289795
1566,2.118323564529419
1567,2.261014699935913
1568,2.234591245651245
1569,2.223994255065918
1570,2.2519044876098637
1571,2.194849967956543
1572,2.24573016166687
1573,2.075692892074585
1574,2.102626085281372
1575,2.132455587387085
1576,2.1023945808410645
1577,2.267507314682007
1578,2.2053110599517822
1579,2.1823809146881104
1580,2.2342350482940674
1581,2.0846521854400635
1582,2.263633966445923
1583,2.122403860092163
1584,2.179166555404663
1585,2.1520931720733643
1586,2.21083927154541
1587,2.154538154602051
1588,2.198641538619995
1589,2.280128240585327
1590,2.2335128784179688
1591,2.1675190925598145
1592,2.2280707359313965
1593,2.163949489593506
1594,2.119727849960327
1595,2.1191325187683105
1596,2.25827693939209
1597,2.2895870208740234
1598,2.207993030548096
1599,2.224851131439209
1600,2.101267099380493
1601,2.165727376937866
1602,2.151176691055298
1603,2.106110095977783
1604,2.086333036422729
1605,2.2453296184539795
1606,2.1063146591186523
1607,2.1987650394439697
1608,2.1246578693389893
1609,2.167635679244995
1610,2.236255645751953
1611,2.173309087753296
1612,2.122843742370605
1613,2.276487350463867
1614,2.1734366416931152
1615,2.240480899810791
1616,2.234389543533325
1617,2.215261220932007
1618,2.1495652198791504
1619,2.0931830406188965
1620,2.1983492374420166
1621,2.1105892658233643
1622,2.185817003250122
1623,2.173365592956543
1624,2.2337357997894287
1625,2.141589879989624
1626,2.1898622512817383
1627,2.165459394454956
1628,2.192359447479248
1629,2.163887023925781
1630,2.048841714859009
1631,2.22705602645874
1632,2.122588634490967
1633,2.149630546569824
1634,2.2851178646087646
1635,2.065903902053833
1636,2.105949640274048
1637,2.161914110183716
1638,2.148455858230591
1639,2.3266730308532715
1640,2.23660659790039
1641,2.231022596359253
1642,2.1900553703308105
1643,2.2146780490875244
1644,2.0357041358947754
1645,2.1340346336364746
1646,2.197803735733032
1647,2.231409788131714
1648,2.204793930053711
1649,2.1384780406951904
1650,2.115902900695801
1651,2.1393513679504395
1652,2.121044874191284
1653,2.187150239944458
1654,2.1370062828063965
1655,2.244138479232788
1656,2.054863214492798
1657,2.097459316253662
1658,2.0841774940490723
1659,2.0642714500427246
1660,2.0657756328582764
1661,2.1551170349121094
1662,2.1760003566741943
1663,2.148035287857056
1664,2.2284390926361084
1665,2.1170010566711426
1666,2.2013847827911377
1667,2.240504264831543
1668,2.1363091468811035
1669,2.1182212829589844
1670,2.2135329246521
1671,2.0948173999786377
1672,2.201044797897339
1673,2.1128575801849365
1674,2.173749685287476
1675,2.0909430980682373
1676,2.0852065086364746
1677,2.135692358016968
1678,2.2037549018859863
1679,2.218602418899536
1680,2.218722343444824
1681,2.0868289470672607
1682,2.1427419185638428
1683,2.1980319023132324
1684,2.179859161376953
1685,2.1713008880615234
1686,2.170628547668457
1687,2.1039071083068848
1688,2.2004568576812744
1689,2.195042848587036
1690,2.130074977874756
1691,2.219959259033203
1692,2.2697370052337646
1693,2.157594919204712
1694,2.118529796600342
1695,2.0933334827423096
1696,2.171066999435425
1697,2.243836641311645
1698,2.1359293460845947
1699,2.106024742126465
1700,2.190558433532715
1701,2.272568464279175
1702,2.148770809173584
1703,2.1716268062591557
1704,2.165518522262573
1705,2.0639681816101074
1706,2.0775716304779053
1707,2.173109769821167
1708,2.1040308475494385
1709,2.0947482585906982
1710,2.1716158390045166
1711,2.315271377563477
1712,2.2311456203460693
1713,2.1450657844543457
1714,2.2053847312927246
1715,2.1153998374938965
1716,2.1763298511505127
1717,2.190207004547119
1718,2.17808198928833
1719,2.1412196159362797
1720,2.13303542137146
1721,2.394816637039185
1722,2.07097601890564
1723,2.1191062927246094
1724,2.129081964492798
1725,2.128777027130127
1726,2.0580201148986816
1727,2.4059345722198486
1728,2.180362701416016
1729,2.3103652000427246
1730,2.106644630432129
1731,2.059401512145996
1732,2.252739429473877
1733,2.2402267456054688
1734,2.192615509033203
1735,2.3137435913085938
1736,2.2080860137939453
1737,2.153590202331543
1738,2.2963552474975586
1739,2.14729380607605
1740,2.2158026695251465
1741,2.1405673027038574
1742,2.1762583255767822
1743,2.168957471847534
1744,2.1459274291992188
1745,2.0832557678222656
1746,2.1397247314453125
1747,2.22399377822876
1748,2.1956124305725098
1749,2.160163640975952
1750,2.1073074340820312
1751,2.220450162887573
1752,2.2560417652130127
1753,2.195547342300415
1754,2.2490570545196533
1755,2.1037275791168213
1756,2.034644365310669
1757,2.072371006011963
1758,2.187715768814087
1759,2.2413885593414307
1760,2.1581344604492188
1761,2.272878646850586
1762,2.1492886543273926
1763,2.116901636123657
1764,2.152381420135498
1765,2.2172467708587646
1766,2.2106523513793945
1767,2.0661187171936035
1768,2.1081173419952397
1769,2.155606508255005
1770,2.262486457824707
1771,2.1354217529296875
1772,2.2036919593811035
1773,2.1960394382476807
1774,2.13034725189209
1775,2.17228102684021
1776,2.209639549255371
1777,2.0944926738739014
1778,2.121274709701538
1779,2.15415620803833
1780,2.0361087322235107
1781,2.1575002670288086
1782,2.117992639541626
1783,2.149250268936157
1784,2.07468318939209
1785,2.121281385421753
1786,2.161652088165283
1787,2.038593053817749
1788,2.199517250061035
1789,2.1436495780944824
1790,2.177502393722534
1791,2.117666959762573
1792,2.200634717941284
1793,2.084681272506714
1794,2.166353702545166
1795,2.206937313079834
1796,2.0791666507720947
1797,2.2096762657165527
1798,2.308676481246948
1799,2.160263776779175
1800,2.139585256576538
1801,2.0593292713165283
1802,2.116706609725952
1803,2.231757164001465
1804,2.188068389892578
1805,2.25135350227356
1806,2.128852128982544
1807,2.143677234649658
1808,2.149675846099853
1809,2.198860883712769
1810,2.206557273864746
1811,2.1540236473083496
1812,2.2858705520629883
1813,2.1650960445404053
1814,2.163243055343628
1815,2.188275098800659
1816,2.108712673187256
1817,2.196027994155884
1818,2.1247286796569824
1819,2.1272757053375244
1820,2.157854557037353
1821,2.1770734786987305
1822,2.2047266960144043
1823,2.127614736557007
1824,2.183087110519409
1825,2.2035105228424072
1826,2.121061086654663
1827,2.170320987701416
1828,2.166049003601074
1829,2.232221364974976
1830,2.0973119735717773
1831,2.194981813430786
1832,2.1990795135498047
1833,2.0898900032043457
1834,2.168621301651001
1835,2.0861382484436035
1836,2.1292943954467773
1837,2.123617649078369
1838,2.239734649658203
1839,2.167996644973755
1840,2.3264920711517334
1841,2.1275908946990967
1842,2.1721420288085938
1843,2.179255485534668
1844,2.1971302032470703
1845,2.1788158416748047
1846,2.1861727237701416
1847,2.1950902938842773
1848,2.071406602859497
1849,2.117244005203247
1850,2.2810258865356445
1851,2.121614456176758
1852,2.22566556930542
1853,2.157214403152466
1854,2.0691351890563965
1855,2.135786294937134
1856,2.23835563659668
1857,2.0676040649414062
1858,2.0731725692749023
1859,2.086292028427124
1860,2.209843397140503
1861,2.246388912200928
1862,2.070748805999756
1863,2.082838773727417
1864,2.113854169845581
1865,2.282021760940552
1866,2.276984453201294
1867,2.147252321243286
1868,2.1614561080932617
1869,2.197446346282959
1870,2.1056501865386963
1871,2.2072999477386475
1872,2.1741251945495605
1873,2.092660903930664
1874,2.207247257232666
1875,2.1268856525421143
1876,2.196372985839844
1877,2.0824642181396484
1878,2.131845474243164
1879,2.164623498916626
1880,2.101923704147339
1881,2.0852160453796387
1882,2.2894322872161865
1883,2.1494457721710205
1884,2.272658586502075
1885,2.2310986518859863
1886,2.214646816253662
1887,2.141848087310791
1888,2.141079425811768
1889,2.164482355117798
1890,2.200770139694214
1891,2.018720865249634
1892,2.0511116981506348
1893,2.1198902130126958
1894,2.133012294769287
1895,2.097669839859009
1896,2.216447114944458
1897,2.180929183959961
1898,2.1187686920166016
1899,2.1845521926879883
1900,2.1666290760040283
1901,2.136197805404663
1902,2.1186442375183105
1903,2.290113687515259
1904,2.146076202392578
1905,2.1390581130981445
1906,2.0565359592437744
1907,2.0793707370758057
1908,2.013833284378052
1909,2.227466583251953
1910,2.2585434913635254
1911,2.1095144748687744
1912,2.134901285171509
1913,2.2023820877075195
1914,2.141019344329834
1915,2.107447624206543
1916,2.14104962348938
1917,2.1802749633789062
1918,2.065959930419922
1919,2.097560405731201
1920,2.102041482925415
1921,2.106933116912842
1922,2.206858396530152
1923,2.166340112686157
1924,2.1466643810272217
1925,2.2491581439971924
1926,2.1422526836395264
1927,2.2179155349731445
1928,2.2464966773986816
1929,2.114454984664917
1930,2.131175994873047
1931,2.116227865219116
1932,2.084468126296997
1933,2.144599914550781
1934,2.103884696960449
1935,2.0951144695281982
1936,2.10117244720459
1937,2.1376845836639404
1938,2.0922656059265137
1939,2.154069662094116
1940,2.1355016231536865
1941,2.063338041305542
1942,2.14412260055542
1943,2.1441361904144287
1944,2.3560564517974854
1945,2.001598358154297
1946,2.177781343460083
1947,2.2050700187683105
1948,2.100344657897949
1949,2.04761004447937
1950,2.147207021713257
1951,2.0659549236297607
1952,2.117379665374756
1953,2.132169723510742
1954,2.0897703170776367
1955,2.1129043102264404
1956,2.1934468746185303
1957,2.0048768520355225
1958,2.0254642963409424
1959,2.1371958255767822
1960,2.1422665119171143
1961,2.1131787300109863
1962,2.3055148124694824
1963,2.1669435501098637
1964,2.089711427688598
1965,2.145435571670532
1966,2.093890190124512
1967,2.139789581298828
1968,2.1597564220428467
1969,2.204458951950073
1970,2.206460952758789
1971,2.152970552444458
1972,2.121706008911133
1973,2.161959171295166
1974,2.145938873291016
1975,2.207146406173706
1976,2.195326328277588
1977,2.2608861923217773
1978,2.1449766159057617
1979,2.177506685256958
1980,2.1717119216918945
1981,2.132901430130005
1982,2.151840686798096
1983,2.135252952575684
1984,2.3630599975585938
1985,2.213992118835449
1986,2.1831939220428467
1987,2.1800665855407715
1988,2.1580252647399902
1989,2.099806308746338
1990,2.0706710815429688
1991,2.049091339111328
1992,2.14200210571289
1993,2.171170473098755
1994,2.150947332382202
1995,2.0556910037994385
1996,2.165070056915283
1997,2.3356142044067383
1998,2.1367344856262207
1999,2.178806066513061
2000,2.153737545013428
2001,2.1802120208740234
2002,2.0549237728118896
2003,2.17504620552063
2004,2.03135085105896
2005,2.1891021728515625
2006,2.111033201217652
2007,2.090702772140503
2008,2.2103495597839355
2009,2.1077959537506104
2010,2.1239850521087646
2011,2.135784149169922
2012,2.04904580116272
2013,2.248166561126709
2014,2.0654337406158447
2015,2.0221760272979736
2016,2.1538074016571045
2017,2.211003541946411
2018,2.1599855422973637
2019,2.086498737335205
2020,2.205937385559082
2021,2.2275969982147217
2022,2.0998003482818604
2023,2.116462230682373
2024,2.176872968673706
2025,2.265028953552246
2026,2.191058158874512
2027,2.1780831813812256
2028,2.29376482963562
2029,2.0865206718444824
2030,2.069699287414551
2031,2.2340874671936035
2032,2.132861614227295
2033,2.0718331336975098
2034,2.218467950820923
2035,2.063362836837769
2036,2.289655923843384
2037,2.095670700073242
2038,2.066457748413086
2039,2.281114339828491
2040,2.2115962505340576
2041,2.1066665649414062
2042,2.175727367401123
2043,2.158590316772461
2044,2.038740634918213
2045,2.2524964809417725
2046,2.157409906387329
2047,2.0609822273254395
2048,2.16621470451355
2049,2.094285488128662
2050,2.098684310913086
2051,2.2280113697052
2052,2.050015926361084
2053,2.1934831142425537
2054,2.0475544929504395
2055,2.125461339950561
2056,2.124440908432007
2057,2.1426072120666504
2058,2.068101167678833
2059,2.098292350769043
2060,2.118360996246338
2061,2.1521146297454834
2062,2.2625374794006348
2063,2.0940332412719727
2064,2.048485279083252
2065,2.2080743312835693
2066,2.1058096885681152
2067,2.1369333267211914
2068,2.044254779815674
2069,2.089465379714966
2070,2.13179349899292
2071,2.1417946815490723
2072,2.098134994506836
2073,2.0928702354431152
2074,2.204249143600464
2075,2.2537155151367188
2076,2.0912060737609863
2077,2.0476016998291016
2078,2.0847201347351074
2079,2.1937789916992188
2080,2.147066354751587
2081,2.206793546676636
2082,2.268385410308838
2083,2.148514032363892
2084,2.1824607849121094
2085,2.1906232833862305
2086,2.1737301349639893
2087,2.121042490005493
2088,2.127460241317749
2089,2.1037046909332275
2090,2.2756547927856445
2091,2.2576019763946533
2092,2.099161386489868
2093,2.212780237197876
2094,2.1423444747924805
2095,2.1547770500183105
2096,2.1188628673553467
2097,2.1380832195281982
2098,2.149686098098755
2099,2.106842041015625
2100,2.133913278579712
2101,2.169311285018921
2102,2.186424732208252
2103,2.1467397212982178
2104,2.0862550735473637
2105,2.1195757389068604
2106,2.093434810638428
2107,2.1514523029327397
2108,2.077043056488037
2109,2.082751989364624
2110,2.169567584991455
2111,2.144373893737793
2112,2.109041929244995
2113,2.0829811096191406
2114,2.1900172233581543
2115,2.0943963527679443
2116,2.113288640975952
2117,2.1141746044158936
2118,2.0297348499298096
2119,2.0511505603790283
2120,2.157620906829834
2121,2.286238431930542
2122,2.1715219020843506
2123,2.0498597621917725
2124,2.1732819080352783
2125,2.1281051635742188
2126,2.1379175186157227
2127,2.246420621871948
2128,2.162121295928955
2129,2.2423255443573
2130,2.1946609020233154
2131,2.239033937454224
2132,2.2787108421325684
2133,2.10493278503418
2134,2.1953165531158447
2135,2.148048162460327
2136,2.1877167224884038
2137,2.249175786972046
2138,2.1567599773406982
2139,2.1300148963928223
2140,2.157094240188598
2141,2.207631826400757
2142,2.19607162475586
2143,2.1672587394714355
2144,2.1359686851501465
2145,2.0848639011383057
2146,2.296838521957397
2147,2.233283042907715
2148,2.192812204360962
2149,2.128979444503784
2150,2.178716897964477
2151,2.285088062286377
2152,2.222241878509521
2153,2.160087823867798
2154,2.1959550380706787
2155,2.181015729904175
2156,2.1233484745025635
2157,2.094316244125366
2158,2.116356372833252
2159,2.1675424575805664
2160,2.1112940311431885
2161,2.3286099433898926
2162,2.067528247833252
2163,2.130695581436157
2164,2.200515031814575
2165,2.1038718223571777
2166,2.187535762786865
2167,2.2276766300201416
2168,2.120539903640747
2169,2.123838186264038
2170,2.1351797580718994
2171,2.175635576248169
2172,2.0781264305114746
2173,2.240792989730835
2174,2.074694871902466
2175,2.1275558471679688
2176,2.1832644939422607
2177,2.183687925338745
2178,2.186509132385254
2179,2.13589859008789
2180,2.197754383087158
2181,2.09769868850708
2182,2.2142045497894287
2183,2.058019161224365
2184,2.0894346237182617
2185,2.098696231842041
2186,2.2031149864196777
2187,2.052281141281128
2188,2.137488603591919
2189,2.192465782165528
2190,2.1553614139556885
2191,2.1091275215148926
2192,2.108337640762329
2193,2.189223051071167
2194,2.0662288665771484
2195,2.259913682937622
2196,2.221287488937378
2197,2.2466368675231934
2198,2.152395009994507
2199,2.214794635772705
2200,2.11670446395874
2201,2.111696720123291
2202,2.0807554721832275
2203,2.28104829788208
2204,2.237679243087769
2205,2.1007659435272217
2206,2.089955568313598
2207,2.1815693378448486
2208,2.06306266784668
2209,2.119973659515381
2210,2.114180326461792
2211,2.142287254333496
2212,2.189629316329956
2213,2.2062783241271973
2214,2.1160144805908203
2215,2.11897087097168
2216,2.079487562179565
2217,2.259768009185791
2218,2.108240365982056
2219,2.111562490463257
2220,2.13258957862854
2221,2.1936330795288086
2222,2.101844549179077
2223,2.1317596435546875
2224,2.1858625411987305
2225,2.093688726425171
2226,2.1179447174072266
2227,2.209252119064331
2228,2.053725004196167
2229,2.115734338760376
2230,2.0598957538604736
2231,2.3786098957061768
2232,2.091559648513794
2233,2.073601245880127
2234,2.1042206287384038
2235,2.1721229553222656
2236,2.132917881011963
2237,2.09926438331604
2238,2.2687950134277344
2239,2.143629312515259
2240,2.0926549434661865
2241,2.157813310623169
2242,2.081691026687622
2243,2.116165399551392
2244,2.135791301727295
2245,2.090153694152832
2246,2.0858571529388428
2247,2.086036205291748
2248,2.157428979873657
2249,2.091760396957397
2250,2.2466297149658203
2251,2.087679147720337
2252,2.1479856967926025
2253,2.1933460235595703
2254,2.1015312671661377
2255,2.1726062297821045
2256,2.114482879638672
2257,2.086606502532959
2258,2.108827829360962
2259,2.1244590282440186
2260,2.1305391788482666
2261,2.18272066116333
2262,2.340115785598755
2263,2.2256462574005127
2264,2.1115386486053467
2265,2.153208017349243
2266,2.1461598873138428
2267,2.13693904876709
2268,2.1872596740722656
2269,2.168699026107788
2270,2.190306663513184
2271,2.240129232406616
2272,2.060556173324585
2273,2.1136369705200195
2274,2.066236019134521
2275,2.113784074783325
2276,2.140735387802124
2277,2.0755412578582764
2278,2.1304543018341064
2279,2.08012318611145
2280,2.0765421390533447
2281,2.0659797191619877
2282,2.293877363204956
2283,2.1054065227508545
2284,2.2189927101135254
2285,2.185375213623047
2286,2.299506187438965
2287,2.170871496200561
2288,2.266170024871826
2289,2.153317928314209
2290,2.2036068439483643
2291,2.047445774078369
2292,2.0756969451904297
2293,2.1653168201446533
2294,2.1879241466522217
2295,2.0712239742279053
2296,2.103074550628662
2297,2.0891542434692383
2298,2.0875730514526367
2299,2.207749843597412
2300,2.10098934173584
2301,2.1219232082366943
2302,2.191094398498535
2303,2.176708221435547
2304,2.1718645095825195
2305,2.242893934249878
2306,2.0288679599761963
2307,2.193019151687622
2308,2.088992118835449
2309,2.139266967773437
2310,2.0825483798980717
2311,2.1202449798583984
2312,2.1176929473876958
2313,2.0923402309417725
2314,2.0648159980773926
2315,2.034376621246338
2316,2.284953355789185
2317,2.0904541015625
2318,2.0119998455047607
2319,2.0816028118133545
2320,2.270723819732666
2321,2.1682920455932617
2322,2.2553532123565674
2323,2.278617143630981
2324,2.143158435821533
2325,2.160900831222534
2326,2.208805799484253
2327,2.160928249359131
2328,2.2245490550994877
2329,2.2339956760406494
2330,2.1355295181274414
2331,2.15697717666626
2332,2.171058654785156
2333,2.0890495777130127
2334,2.1510815620422363
2335,2.0535402297973637
2336,2.229560852050781
2337,2.161607265472412
2338,2.0687525272369385
2339,2.174715280532837
2340,2.1170408725738525
2341,2.183633327484131
2342,2.1001641750335693
2343,2.1564736366271973
2344,2.161665678024292
2345,2.027472734451294
2346,2.120729446411133
2347,2.161049127578736
2348,2.1100916862487797
2349,2.066348075866699
2350,2.1638169288635254
2351,2.070016860961914
2352,2.041128396987915
2353,2.10012149810791
2354,2.192377805709839
2355,2.1401469707489014
2356,2.0935251712799072
2357,2.0221376419067383
2358,2.0700931549072266
2359,2.16741943359375
2360,2.0929555892944336
2361,2.1249094009399414
2362,2.292189836502075
2363,2.1352384090423584
2364,2.162893056869507
2365,2.161728858947754
2366,2.164116382598877
2367,2.021900177001953
2368,2.1679978370666504
2369,2.1752734184265137
2370,2.1158595085144043
2371,2.1680703163146973
2372,2.249930620193481
2373,2.214174032211304
2374,2.177275896072388
2375,2.12776255607605
2376,2.142733335494995
2377,2.171074867248535
2378,2.155184507369995
2379,2.203307867050171
2380,2.2758803367614746
2381,2.060518741607666
2382,2.1206040382385254
2383,2.172568321228028
2384,2.1837520599365234
2385,2.109036922454834
2386,2.2019753456115723
2387,2.1001293659210205
2388,2.106497049331665
2389,2.313892364501953
2390,2.1456360816955566
2391,2.0898404121398926
2392,2.1981842517852783
2393,2.128944158554077
2394,2.115868330001831
2395,2.032971143722534
2396,2.1497957706451416
2397,2.1627652645111084
2398,2.216164350509644
2399,2.161395072937012
2400,2.0761818885803223
2401,2.1394762992858887
2402,2.078997611999512
2403,2.093696594238281
2404,2.0624821186065674
2405,2.2290399074554443
2406,2.1890347003936768
2407,2.1229686737060547
2408,2.155848741531372
2409,2.154650926589966
2410,2.076620817184448
2411,2.131563901901245
2412,2.171478033065796
2413,2.237056255340576
2414,2.060849189758301
2415,2.0766634941101074
2416,2.1471524238586426
2417,2.0863442420959477
2418,2.217188835144043
2419,2.077174425125122
2420,2.2006824016571045
2421,2.177401304244995
2422,2.234618902206421
2423,2.125002861022949
2424,2.299248218536377
2425,2.11617374420166
2426,2.1958956718444824
2427,2.1113522052764893
2428,2.2684543132781982
2429,2.0975944995880127
2430,2.119189739227295
2431,2.1018941402435303
2432,2.153247356414795
2433,2.182701110839844
2434,2.103053331375122
2435,2.0422937870025635
2436,2.1619484424591064
2437,2.1134986877441406
2438,2.170476198196411
2439,2.2119357585906982
2440,2.1219210624694824
2441,2.1267619132995605
2442,2.308422088623047
2443,2.0975866317749023
2444,2.058429718017578
2445,2.1127500534057617
2446,2.1751770973205566
2447,2.0579445362091064
2448,2.073889970779419
2449,2.214966058731079
2450,2.1799986362457275
2451,2.190441846847534
2452,2.1447694301605225
2453,2.2301385402679443
2454,2.0910372734069824
2455,2.2246737480163574
2456,2.024280071258545
2457,2.1526224613189697
2458,2.1224522590637207
2459,2.071120262145996
2460,2.1398849487304688
2461,2.0884339809417725
2462,2.167844772338867
2463,2.096068382263184
2464,2.115220308303833
2465,2.19974136352539
2466,2.1637122631073
2467,2.201429843902588
2468,2.0982048511505127
2469,2.1220552921295166
2470,2.2344326972961426
2471,2.102602005004883
2472,2.1240134239196777
2473,2.1235287189483643
2474,2.1344218254089355
2475,2.145240306854248
2476,2.186514139175415
2477,2.0954220294952397
2478,2.068826675415039
2479,2.0402944087982178
2480,2.1437859535217285
2481,2.221364974975586
2482,2.102186679840088
2483,2.205307722091675
2484,2.170218706130981
2485,2.1832363605499268
2486,2.145871639251709
2487,2.272317886352539
2488,2.216986656188965
2489,2.16007399559021
2490,2.179462194442749
2491,2.147101402282715
2492,2.125892400741577
2493,2.3297784328460693
2494,2.0608396530151367
2495,2.13232159614563
2496,2.0658113956451416
2497,2.1017088890075684
2498,2.225295305252075
2499,2.0598995685577397
2500,2.1538615226745605
2501,2.253619432449341
2502,2.1181912422180176
2503,2.1669704914093018
2504,2.052668809890747
2505,2.0379676818847656
2506,2.085094451904297
2507,2.114220380783081
2508,2.060807466506958
2509,2.1517226696014404
2510,2.234565019607544
2511,2.287097215652466
2512,2.1126039028167725
2513,2.2213191986083984
2514,2.1927120685577397
2515,2.134702205657959
2516,2.11572003364563
2517,2.0798122882843018
2518,2.226461887359619
2519,2.1492578983306885
2520,2.151308059692383
2521,2.260929107666016
2522,2.154935359954834
2523,2.113343954086304
2524,2.283928632736206
2525,2.213681221008301
2526,2.0550479888916016
2527,2.188077211380005
2528,2.1832642555236816
2529,2.143096446990967
2530,2.105696678161621
2531,2.1645162105560303
2532,2.139176368713379
2533,2.233907699584961
2534,2.1953237056732178
2535,2.162946939468384
2536,2.11450719833374
2537,2.083765983581543
2538,2.15442967414856
2539,2.101214647293091
2540,2.1877427101135254
2541,2.1416690349578857
2542,2.22400975227356
2543,2.1493377685546875
2544,2.204908609390259
2545,2.1298789978027344
2546,2.175004005432129
2547,2.239431381225586
2548,2.1858198642730717
2549,2.19531512260437
2550,2.179914712905884
2551,2.284376859664917
2552,2.147134304046631
2553,2.019959688186645
2554,2.213432788848877
2555,2.056065082550049
2556,2.118475914001465
2557,2.119496583938598
2558,2.0899367332458496
2559,2.148115634918213
2560,2.1529674530029297
2561,2.1989614963531494
2562,2.062351942062378
2563,2.133361339569092
2564,2.2253551483154297
2565,2.0993638038635254
2566,2.155561923980713
2567,2.114053964614868
2568,2.2040069103240967
2569,2.2061867713928223
2570,2.1704764366149902
2571,2.1328818798065186
2572,2.287788152694702
2573,2.266597032546997
2574,2.0787315368652344
2575,2.1816437244415283
2576,2.2261500358581543
2577,2.1421563625335693
2578,2.1442346572875977
2579,2.174715757369995
2580,2.068984270095825
2581,2.21160626411438
2582,2.076131820678711
2583,2.062684297561645
2584,2.08660626411438
2585,2.232170820236206
2586,2.2291793823242188
2587,2.1410043239593506
2588,2.2252559661865234
2589,2.1821887493133545
2590,2.1560966968536377
2591,2.138899564743042
2592,2.141899585723877
2593,2.112064838409424
2594,2.1398892402648926
2595,2.178467273712158
2596,2.295786142349243
2597,2.149951457977295
2598,2.2012152671813965
2599,2.182054042816162
2600,2.2076046466827397
2601,2.2981181144714355
2602,2.1992437839508057
2603,2.093474864959717
2604,2.303589344024658
2605,2.173993825912476
2606,2.086235761642456
2607,2.176553964614868
2608,2.258063077926636
2609,2.157597303390503
2610,2.1024374961853027
2611,2.118741989135742
2612,2.086202621459961
2613,2.0996453762054443
2614,2.107438564300537
2615,2.204864263534546
2616,2.1219112873077397
2617,2.1758081912994385
2618,2.077258348464966
2619,2.1311488151550293
2620,2.234595775604248
2621,2.075653553009033
2622,2.102467536926269
2623,2.1917595863342285
2624,2.0993764400482178
2625,2.1184980869293213
2626,2.094634532928467
2627,2.148203134536743
2628,2.092801332473755
2629,2.142717838287353
2630,2.046590805053711
2631,2.1787917613983154
2632,2.0546715259552
2633,2.151709079742432
2634,2.126062631607056
2635,2.173142910003662
2636,2.0755486488342285
2637,2.114393711090088
2638,2.236074209213257
2639,2.100537776947021
2640,2.1369667053222656
2641,2.09234619140625
2642,2.156556367874145
2643,2.1133017539978027
2644,2.064424514770508
2645,2.133504629135132
2646,2.165898323059082
2647,2.1701323986053467
2648,2.093188524246216
2649,2.140258312225342
2650,2.181483507156372
2651,2.110252857208252
2652,2.116894006729126
2653,2.2368099689483643
2654,2.1127705574035645
2655,2.0704503059387207
2656,2.139620542526245
2657,2.16565489768982
2658,2.1173291206359863
2659,2.121633529663086
2660,2.2871556282043457
2661,2.0980939865112305
2662,2.0782346725463867
2663,2.1375176906585693
2664,2.065480947494507
2665,2.130934715270996
2666,2.233259916305542
2667,2.141117811203003
2668,2.244499444961548
2669,2.132577657699585
2670,2.1471047401428223
2671,2.2394869327545166
2672,2.072484254837036
2673,2.118934869766236
2674,2.090618371963501
2675,2.0406086444854736
2676,2.306217908859253
2677,2.069708108901977
2678,2.203133106231689
2679,2.1333298683166504
2680,2.129190444946289
2681,2.2104554176330566
2682,2.1946470737457275
2683,2.2082114219665527
2684,2.265530824661255
2685,2.127957344055176
2686,2.1418182849884038
2687,2.1746485233306885
2688,2.162360668182373
2689,2.148423433303833
2690,2.1221418380737305
2691,2.02211856842041
2692,2.008742332458496
2693,2.1465728282928467
2694,2.213740348815918
2695,2.1961185932159424
2696,2.144582271575928
2697,2.162778615951538
2698,2.102977514266968
2699,2.149314641952514
2700,2.1901721954345703
2701,2.154348373413086
2702,2.0821452140808105
2703,2.1322920322418213
2704,2.126542806625366
2705,2.0516903400421143
2706,2.0675082206726074
2707,2.3071413040161133
2708,1.989678740501404
2709,2.1875338554382324
2710,2.147475481033325
2711,2.1123547554016118
2712,2.199878692626953
2713,2.246134757995605
2714,2.154094219207764
2715,2.1187705993652344
2716,2.0945634841918945
2717,2.0875134468078613
2718,2.018312692642212
2719,2.061969518661499
2720,2.083197593688965
2721,2.170175790786743
2722,2.2140746116638184
2723,2.1981120109558105
2724,2.183187246322632
2725,2.121579170227051
2726,2.266573905944824
2727,2.2448384761810303
2728,2.223424196243286
2729,2.1348648071289062
2730,2.214416027069092
2731,2.082338094711304
2732,2.051271915435791
2733,2.0643327236175537
2734,2.07401704788208
2735,2.122488021850586
2736,2.081551074981689
2737,2.142591714859009
2738,2.0541794300079346
2739,2.1926915645599365
2740,2.076858758926392
2741,2.096979141235352
2742,2.1157386302948
2743,2.0902953147888184
2744,2.1909894943237305
2745,2.039628028869629
2746,2.125476837158203
2747,2.1766257286071777
2748,2.124779224395752
2749,2.092496871948242
2750,2.0509626865386963
2751,2.160191774368286
2752,2.1338186264038086
2753,2.070005416870117
2754,2.1408181190490723
2755,2.2305190563201904
2756,2.0864808559417725
2757,2.009222984313965
2758,2.010627508163452
2759,2.166285514831543
2760,2.2779321670532227
2761,2.160973310470581
2762,2.2367703914642334
2763,2.184752941131592
2764,2.082789897918701
2765,2.1384801864624023
2766,2.1092123985290527
2767,2.027395009994507
2768,2.1679346561431885
2769,2.16451096534729
2770,2.174811601638794
2771,2.165339946746826
2772,2.141472578048706
2773,2.082336664199829
2774,2.232882499694824
2775,2.1230971813201904
2776,2.1162824630737305
2777,2.16077733039856
2778,2.172330617904663
2779,2.161600112915039
2780,2.243337631225586
2781,2.084314346313477
2782,2.134204864501953
2783,2.0903398990631104
2784,2.084200859069824
2785,2.218591928482056
2786,2.201422691345215
2787,2.1346821784973145
2788,2.1841368675231934
2789,2.195768356323242
2790,2.1621434688568115
2791,2.099752902984619
2792,2.282254457473755
2793,2.159194231033325
2794,2.076089859008789
2795,2.085538625717163
2796,2.1487724781036377
2797,2.265651226043701
2798,2.1663131713867188
2799,2.174220561981201
2800,2.099548101425171
2801,2.15768837928772
2802,2.2005615234375
2803,2.0292303562164307
2804,2.1711814403533936
2805,2.209237813949585
2806,2.1558797359466557
2807,2.151816129684448
2808,2.2370729446411133
2809,2.098073959350586
2810,2.1186251640319824
2811,2.10364031791687
2812,2.1120004653930664
2813,2.238942861557007
2814,2.0923502445220947
2815,2.028116464614868
2816,2.1580207347869877
2817,2.0530707836151123
2818,2.12164306640625
2819,2.1323049068450928
2820,2.312297105789185
2821,2.1575734615325928
2822,2.194043636322021
2823,2.1785519123077397
2824,2.223590612411499
2825,2.1732282638549805
2826,2.1122546195983887
2827,2.167396783828736
2828,2.1612865924835205
2829,2.075655937194824
2830,2.0358083248138428
2831,2.109515428543091
2832,2.034331083297729
2833,2.073237419128418
2834,2.111126184463501
2835,2.0448315143585205
2836,2.168102502822876
2837,2.163947105407715
2838,2.094571113586426
2839,2.220622062683105
2840,2.1328091621398926
2841,2.1605005264282227
2842,2.149670124053955
2843,2.0916662216186523
2844,2.071821689605713
2845,2.1386823654174805
2846,2.1735236644744877
2847,2.073744535446167
2848,2.2093758583068848
2849,2.075967311859131
2850,2.0526037216186523
2851,2.1735854148864746
2852,2.073370933532715
2853,2.2010834217071533
2854,2.263305425643921
2855,2.1402909755706787
2856,2.1930336952209477
2857,2.083093404769897
2858,2.0701327323913574
2859,2.184781312942505
2860,2.0849006175994877
2861,2.1506381034851074
2862,2.1625194549560547
2863,2.080146551132202
2864,2.10552716255188
2865,2.145503520965576
2866,2.123081684112549
2867,2.135793209075928
2868,2.04913330078125
2869,2.215881109237671
2870,2.185275077819824
2871,2.068939685821533
2872,2.1269302368164062
2873,2.1097612380981445
2874,2.14204216003418
2875,2.0834548473358154
2876,2.0841798782348637
2877,2.019191026687622
2878,2.0742459297180176
2879,2.0818681716918945
2880,2.23438024520874
2881,2.083305835723877
2882,2.1167025566101074
2883,2.08538818359375
2884,2.187243938446045
2885,2.228558301925659
2886,2.092404842376709
2887,2.2005178928375244
2888,2.121682643890381
2889,2.0951457023620605
2890,2.1821749210357666
2891,2.168377161026001
2892,2.08523178100586
2893,2.141352415084839
2894,2.059300422668457
2895,2.065160036087036
2896,2.256577014923096
2897,2.122622489929199
2898,2.1687262058258057
2899,2.134568214416504
2900,2.0826990604400635
2901,2.227334976196289
2902,2.279802799224853
2903,2.324747323989868
2904,2.1059978008270264
2905,2.061739921569824
2906,2.074248790740967
2907,2.1223337650299072
2908,2.0688579082489014
2909,2.078824043273926
2910,2.167353868484497
2911,2.1189467906951904
2912,2.1467106342315674
2913,2.2673919200897217
2914,2.171767234802246
2915,2.1058034896850586
2916,2.1160988807678223
2917,2.197965145111084
2918,2.1335299015045166
2919,2.0610079765319824
2920,2.1225287914276123
2921,2.219167947769165
2922,2.087098836898804
2923,2.1008005142211914
2924,2.1643500328063965
2925,2.1542749404907227
2926,2.092548370361328
2927,2.219730854034424
2928,2.251561164855957
2929,2.162057638168335
2930,2.211524486541748
2931,2.079296350479126
2932,2.182667016983032
2933,2.1867074966430664
2934,2.24041748046875
2935,2.1069369316101074
2936,2.168814182281494
2937,2.1018431186676025
2938,2.1121771335601807
2939,2.075169563293457
2940,2.1693623065948486
2941,2.190387487411499
2942,2.171999454498291
2943,2.1604971885681152
2944,2.149001359939575
2945,2.104374647140503
2946,2.1381311416625977
2947,2.311079502105713
2948,2.1938412189483643
2949,2.077737331390381
2950,2.1113805770874023
2951,2.218510866165161
2952,2.246304512023926
2953,2.1180858612060547
2954,2.1523923873901367
2955,2.099118232727051
2956,2.0352349281311035
2957,2.150065422058105
2958,2.0882201194763184
2959,2.090386390686035
2960,2.1548662185668945
2961,2.235659122467041
2962,2.116472005844116
2963,2.1814541816711426
2964,2.123347759246826
2965,2.1064939498901367
2966,2.1582632064819336
2967,2.1432113647460938
2968,2.16485857963562
2969,2.131785154342652
2970,2.271769762039185
2971,2.1616649627685547
2972,2.109070301055908
2973,2.1482250690460205
2974,2.125539302825928
2975,2.12976336479187
2976,2.275818347930908
2977,2.2317912578582764
2978,2.180973529815674
2979,2.140528917312622
2980,2.07637882232666
2981,2.197080612182617
2982,2.1645448207855225
2983,2.12338924407959
2984,2.0600290298461914
2985,2.1435375213623047
2986,2.1349120140075684
2987,2.017871856689453
2988,2.200896978378296
2989,2.1437695026397705
2990,2.200713634490967
2991,2.235996961593628
2992,2.185382604598999
2993,2.0905582904815674
2994,2.1368672847747803
2995,2.208792209625244
2996,2.182662010192871
2997,2.2077291011810303
2998,2.206533908843994
2999,2.232193946838379
3000,2.069463014602661
3001,2.0621578693389893
3002,2.1778652667999268
3003,2.037907361984253
3004,2.248132467269897
3005,2.2105937004089355
3006,2.103663921356201
3007,2.169900894165039
3008,2.189158201217652
3009,2.101558208465576
3010,2.155620574951172
3011,2.194228410720825
3012,2.100148200988769
3013,2.0392627716064453
3014,2.1266112327575684
3015,2.135646343231201
3016,2.074816465377808
3017,2.1828408241271973
3018,2.041222333908081
3019,2.1225290298461914
3020,2.112682580947876
3021,2.227617025375366
3022,2.095597505569458
3023,2.100510835647583
3024,2.147163152694702
3025,2.1872737407684326
3026,2.1549723148345947
3027,2.113609790802002
3028,2.1156933307647705
3029,2.1898505687713623
3030,2.1505796909332275
3031,2.1100869178771973
3032,2.0991828441619877
3033,2.0412418842315674
3034,2.142897605895996
3035,2.1879994869232178
3036,2.179043769836426
3037,2.0551257133483887
3038,2.2224671840667725
3039,2.1880228519439697
3040,2.205115556716919
3041,2.097346544265747
3042,2.3123953342437744
3043,2.097631931304932
3044,2.201267719268799
3045,2.16170072555542
3046,2.270637273788452
3047,2.026268482208252
3048,2.068026542663574
3049,2.2315633296966557
3050,2.1253576278686523
3051,2.1330928802490234
3052,2.152221202850342
3053,2.1375036239624023
3054,2.085367202758789
3055,2.1453115940093994
3056,2.266340732574463
3057,2.0928795337677
3058,2.060232162475586
3059,2.137746334075928
3060,2.1183762550354004
3061,2.0827865600585938
3062,2.306335210800171
3063,2.163036823272705
3064,2.058910846710205
3065,2.1498844623565674
3066,2.273505449295044
3067,2.152268171310425
3068,2.1061861515045166
3069,2.2079644203186035
3070,2.086818218231201
3071,2.1850905418396
3072,2.067634344100952
3073,2.1401729583740234
3074,2.1423559188842773
3075,2.2437937259674072
3076,2.1446688175201416
3077,2.0799949169158936
3078,2.1656816005706787
3079,2.2030866146087646
3080,2.083782196044922
3081,2.0907278060913086
3082,2.2088279724121094
3083,2.3172507286071777
3084,2.239715337753296
3085,2.1887521743774414
3086,2.220942974090576
3087,2.1358675956726074
3088,2.184359073638916
3089,2.157135248184204
3090,2.1233620643615723
3091,2.127201557159424
3092,2.0446019172668457
3093,2.1786389350891118
3094,2.1838748455047607
3095,2.086512565612793
3096,2.2182505130767822
3097,2.113730192184448
3098,2.1370389461517334
3099,2.120027542114258
3100,2.070797920227051
3101,2.1870675086975098
3102,2.150329828262329
3103,2.135045528411865
3104,2.1773502826690674
3105,2.103905200958252
3106,2.065584897994995
3107,2.177313327789306
3108,2.1299736499786377
3109,2.167853355407715
3110,2.2321455478668213
3111,2.250946283340454
3112,2.064697027206421
3113,2.111471652984619
3114,2.149397611618042
3115,2.122150659561157
3116,2.1166651248931885
3117,2.0882339477539062
3118,2.052258014678955
3119,2.104529619216919
3120,2.170042037963867
3121,2.174252986907959
3122,2.1420576572418213
3123,2.2032320499420166
3124,2.122856616973877
3125,2.2151594161987305
3126,2.1222939491271973
3127,2.219308376312256
3128,2.2113492488861084
3129,2.076313018798828
3130,2.16465425491333
3131,2.0536880493164062
3132,2.0340442657470703
3133,2.059033155441284
3134,2.1433749198913574
3135,2.1666033267974854
3136,2.0948917865753174
3137,2.123150587081909
3138,2.156412363052368
3139,2.083017110824585
3140,2.131951332092285
3141,2.1104135513305664
3142,2.144260883331299
3143,2.2370333671569824
3144,2.126715421676636
3145,2.057164192199707
3146,2.138692855834961
3147,2.088095426559448
3148,2.12677001953125
3149,2.1467125415802
3150,2.1552999019622803
3151,2.1295340061187744
3152,2.140099287033081
3153,2.1401147842407227
3154,2.120466947555542
3155,2.08454966545105
3156,2.165748357772827
3157,2.119655132293701
3158,2.2009832859039307
3159,2.1047635078430176
3160,2.069401264190674
3161,2.068169116973877
3162,2.2031054496765137
3163,2.152269124984741
3164,2.0872671604156494
3165,2.1485137939453125
3166,2.071094512939453
3167,2.0858359336853027
3168,2.1239705085754395
3169,2.224193811416626
3170,2.148418426513672
3171,2.198009490966797
3172,2.1520237922668457
3173,2.082540988922119
3174,2.113192081451416
3175,2.1020681858062744
3176,2.149137258529663
3177,2.198784589767456
3178,2.15193772315979
3179,2.1917641162872314
3180,2.1701014041900635
3181,2.042384147644043
3182,2.1078662872314453
3183,2.0834522247314453
3184,2.102473258972168
3185,2.1519720554351807
3186,2.227419376373291
3187,2.164661169052124
3188,2.1104629039764404
3189,2.21633529663086
3190,2.1185433864593506
3191,2.066962718963623
3192,2.1936254501342773
3193,2.1211941242218018
3194,2.0992989540100098
3195,2.133596897125244
3196,2.2077417373657227
3197,2.244691848754883
3198,2.157665729522705
3199,2.2114570140838623
3200,2.061876058578491
3201,2.350581169128418
3202,2.0993025302886963
3203,2.089460849761963
3204,2.0630874633789062
3205,2.2277512550354004
3206,2.103914499282837
3207,2.185509204864502
3208,2.191802501678467
3209,2.164916753768921
3210,2.0289196968078613
3211,2.1641736030578613
3212,2.119154453277588
3213,2.2171804904937744
3214,2.2013514041900635
3215,2.1458685398101807
3216,2.160207986831665
3217,2.040271043777466
3218,2.103499174118042
3219,2.11475133895874
3220,2.1857573986053467
3221,2.1228322982788086
3222,2.140195608139038
3223,2.140217065811157
3224,2.27292275428772
3225,2.0967204570770264
3226,2.235640525817871
3227,2.2586240768432617
3228,2.2775633335113525
3229,2.107665777206421
3230,2.1543211936950684
3231,2.1638171672821045
3232,2.0715532302856445
3233,2.064220666885376
3234,2.0834274291992188
3235,2.153015375137329
3236,2.114976644515991
3237,2.1304821968078613
3238,2.06922459602356
3239,2.238156795501709
3240,2.341975450515747
3241,2.1242117881774902
3242,2.187320709228516
3243,2.2050230503082275
3244,2.0478975772857666
3245,2.119880437850952
3246,2.256239652633667
3247,2.1107094287872314
3248,2.1073172092437744
3249,2.1133601665496826
3250,2.2261924743652344
3251,2.169419288635254
3252,2.044996738433838
3253,2.142498254776001
3254,2.1215357780456543
3255,2.1803512573242188
3256,2.047770500183105
3257,2.1569178104400635
3258,2.0852177143096924
3259,2.029545307159424
3260,2.045748710632324
3261,2.105344533920288
3262,2.1611905097961426
3263,2.243327140808105
3264,2.0756077766418457
3265,2.147435426712036
3266,2.226671934127808
3267,2.335782051086426
3268,2.045640707015991
3269,2.12882924079895
3270,2.16403865814209
3271,2.043123960494995
3272,2.1481473445892334
3273,2.098762035369873
3274,2.215259790420532
3275,2.151869058609009
3276,2.183351993560791
3277,2.118988513946533
3278,2.0941193103790283
3279,2.087568044662476
3280,2.1586310863494877
3281,2.0896291732788086
3282,2.0881497859954834
3283,2.2828855514526367
3284,2.0930333137512207
3285,2.2405800819396973
3286,2.2443981170654297
3287,2.0837435722351074
3288,2.2078065872192383
3289,2.113466501235962
3290,2.1200413703918457
3291,2.16291618347168
3292,2.159507989883423
3293,2.1830649375915527
3294,2.1044671535491943
3295,2.16836929321289
3296,2.18503475189209
3297,2.1777119636535645
3298,2.1203999519348145
3299,2.0453598499298096
3300,2.131835699081421
3301,2.197509765625
3302,2.18826961517334
3303,2.1993720531463623
3304,2.10074782371521
3305,2.0736567974090576
3306,2.137275457382202
3307,2.1152405738830566
3308,2.0519356727600098
3309,2.049607276916504
3310,2.3213002681732178
3311,2.12256407737732
3312,2.093183755874634
3313,2.110414266586304
3314,2.257365703582764
3315,2.166879415512085
3316,2.236583948135376
3317,2.0653979778289795
3318,2.0834391117095947
3319,2.0530478954315186
3320,2.1257975101470947
3321,2.2125115394592285
3322,2.1614253520965576
3323,2.090329170227051
3324,2.1654927730560303
3325,2.129457235336304
3326,2.1026010513305664
3327,2.1497247219085693
3328,2.1909611225128174
3329,2.2141239643096924
3330,2.1453075408935547
3331,2.1271092891693115
3332,2.1801180839538574
3333,2.1666438579559326
3334,2.336172103881836
3335,2.1932153701782227
3336,2.200225591659546
3337,2.1573703289031982
3338,2.183372259140014
3339,2.1499218940734863
3340,2.1745753288269043
3341,2.2002291679382324
3342,2.1491575241088867
3343,2.1473641395568848
3344,2.0748565196990967
3345,2.1761631965637207
3346,2.1325182914733887
3347,2.221339464187622
3348,2.219292402267456
3349,2.1063244342803955
3350,2.1748247146606445
3351,2.292510747909546
3352,2.136561632156372
3353,2.07564377784729
3354,2.1280148029327397
3355,2.0929551124572754
3356,2.1037817001342773
3357,2.0625178813934326
3358,2.1038806438446045
3359,2.158883571624756
3360,2.169928789138794
3361,2.2930502891540527
3362,2.063394784927368
3363,2.107729196548462
3364,2.0965254306793213
3365,2.226125478744507
3366,2.108459234237671
3367,2.1238040924072266
3368,2.142055034637451
3369,2.164634943008423
3370,2.117340087890625
3371,2.0879900455474854
3372,2.160716772079468
3373,2.2963337898254395
3374,2.0756285190582275
3375,2.203652620315552
3376,2.32102108001709
3377,2.1539015769958496
3378,2.1113600730896
3379,2.0719096660614014
3380,2.1161227226257324
3381,2.2290568351745605
3382,2.098179817199707
3383,2.0638351440429688
3384,2.1364166736602783
3385,2.154832601547241
3386,2.0858824253082275
3387,2.066504716873169
3388,2.209665060043335
3389,2.1737208366394043
3390,2.19932222366333
3391,2.230597734451294
3392,2.189345121383667
3393,2.1649811267852783
3394,2.211240530014038
3395,2.2085113525390625
3396,2.114089012145996
3397,2.206942319869995
3398,2.1770710945129395
3399,2.11894154548645
3400,2.145646572113037
3401,2.19158935546875
3402,2.0712194442749023
3403,2.1885104179382324
3404,2.318963050842285
3405,2.1753158569335938
3406,2.099083185195923
3407,2.165463447570801
3408,2.022913217544556
3409,2.081563711166382
3410,2.180866479873657
3411,2.128667116165161
3412,2.108550310134888
3413,2.046627998352051
3414,2.177281379699707
3415,2.0833919048309326
3416,2.058680772781372
3417,2.246591091156006
3418,2.0960183143615723
3419,2.0745790004730225
3420,2.113018035888672
3421,2.009774923324585
3422,2.273895263671875
3423,2.239956855773926
3424,2.228161334991455
3425,2.107654333114624
3426,2.1422085762023926
3427,2.2219698429107666
3428,2.2220675945281982
3429,2.1526846885681152
3430,2.0799484252929688
3431,2.1386091709136963
3432,2.066932201385498
3433,2.197448253631592
3434,2.219423532485962
3435,2.0687460899353027
3436,2.146338939666748
3437,2.0944344997406006
3438,2.123333692550659
3439,2.2122802734375
3440,2.102855920791626
3441,2.0869314670562744
3442,2.067934989929199
3443,2.2334437370300293
3444,2.140088558197021
3445,2.1364634037017822
3446,2.1611273288726807
3447,2.178546190261841
3448,2.253155469894409
3449,2.169607162475586
3450,2.1168532371521
3451,2.116828203201294
3452,2.0785374641418457
3453,2.0834434032440186
3454,2.2664053440093994
3455,2.1148293018341064
3456,2.179160594940185
3457,2.2119503021240234
3458,2.158454656600952
3459,2.078253746032715
3460,2.204308032989502
3461,2.248704671859741
3462,2.1129744052886963
3463,2.108045816421509
3464,2.071180582046509
3465,2.253626585006714
3466,2.1470248699188232
3467,2.1991262435913086
3468,2.089228630065918
3469,2.140207529067993
3470,2.099728584289551
3471,2.2054443359375
3472,2.1355345249176025
3473,2.2333004474639893
3474,2.1315019130706787
3475,1.9651508331298828
3476,2.087785005569458
3477,2.060285806655884
3478,2.1379122734069824
3479,2.1198244094848637
3480,2.135765790939331
3481,2.196549415588379
3482,2.150465488433838
3483,2.1647560596466064
3484,2.2404778003692627
3485,2.1762454509735107
3486,2.151207208633423
3487,2.0667879581451416
3488,2.09732985496521
3489,2.15432071685791
3490,2.098237991333008
3491,2.025953769683838
3492,2.021838903427124
3493,2.0689094066619877
3494,2.1556718349456787
3495,2.192732810974121
3496,2.1091229915618896
3497,2.19973087310791
3498,2.149369716644287
3499,2.153918027877808
3500,2.0253102779388428
3501,2.1461658477783203
3502,2.1070351600646973
3503,2.147963047027588
3504,2.174858570098877
3505,2.1594438552856445
3506,2.209918737411499
3507,2.117992401123047
3508,2.0285086631774902
3509,2.179234504699707
3510,2.049765348434448
3511,2.1660096645355225
3512,2.1162185668945312
3513,2.1147828102111816
3514,2.14697790145874
3515,2.026520013809204
3516,2.2695608139038086
3517,2.1241512298583984
3518,2.0078353881835938
3519,2.051626205444336
3520,2.037102699279785
3521,2.1960132122039795
3522,2.171649932861328
3523,2.144545555114746
3524,2.2165443897247314
3525,2.201523780822754
3526,2.116665363311768
3527,2.152792692184448
3528,2.182402372360229
3529,2.1482644081115723
3530,2.1613831520080566
3531,2.0870161056518555
3532,2.11941146850586
3533,2.1443676948547363
3534,2.048712968826294
3535,2.2277565002441406
3536,2.049849271774292
3537,2.0947840213775635
3538,2.0987141132354736
3539,2.0848522186279297
3540,2.047327280044556
3541,2.14177680015564
3542,2.1278648376464844
3543,2.103602647781372
3544,2.146522760391236
3545,2.0160903930664062
3546,2.2975094318389893
3547,2.0811686515808105
3548,2.098886489868164
3549,2.04251480102539
3550,2.0392935276031494
3551,2.1646103858947754
3552,2.052969455718994
3553,2.131195068359375
3554,2.1147446632385254
3555,2.397336959838867
3556,2.1186134815216064
3557,2.152167797088623
3558,2.009042978286743
3559,2.184754610061645
3560,2.05424427986145
3561,2.045207262039185
3562,2.246036529541016
3563,2.116957426071167
3564,2.124924659729004
3565,2.1448721885681152
3566,2.085505247116089
3567,2.092519760131836
3568,2.140127420425415
3569,2.4811229705810547
3570,2.1329989433288574
3571,2.203559160232544
3572,2.186043262481689
3573,2.112778186798096
3574,2.1902735233306885
3575,2.1937434673309326
3576,2.081411361694336
3577,2.29170036315918
3578,2.181753396987915
3579,2.166994571685791
3580,2.175506830215454
3581,2.0874319076538086
3582,2.097972869873047
3583,2.084249973297119
3584,2.2117629051208496
3585,2.183321475982666
3586,2.0935332775115967
3587,2.262007236480713
3588,2.230999231338501
3589,2.1253044605255127
3590,2.184418201446533
3591,2.1326117515563965
3592,2.1676814556121826
3593,2.1182074546813965
3594,2.1767120361328125
3595,2.109140157699585
3596,2.160184144973755
3597,2.208805799484253
3598,2.173489809036255
3599,2.234869241714477
3600,2.18369460105896
3601,2.2597410678863525
3602,2.112921714782715
3603,1.99323046207428
3604,2.0438969135284424
3605,2.1706619262695312
3606,2.1252992153167725
3607,2.294122695922852
3608,2.1856765747070312
3609,2.205541610717773
3610,2.114305257797241
3611,2.1627142429351807
3612,2.078725814819336
3613,2.216957330703736
3614,2.053139925003052
3615,2.0748162269592285
3616,2.183199405670166
3617,2.2412054538726807
3618,2.119651556015014
3619,2.1571412086486816
3620,2.183993101119995
3621,2.1380703449249268
3622,2.092259168624878
3623,2.0891335010528564
3624,2.212530851364136
3625,2.1163737773895264
3626,2.16064190864563
3627,2.139105319976806
3628,2.362513542175293
3629,2.111976146697998
3630,2.0989527702331543
3631,2.1894779205322266
3632,2.052379846572876
3633,2.143821477890014
3634,2.164597988128662
3635,2.1106889247894287
3636,2.106792449951172
3637,2.24372935295105
3638,2.0654873847961426
3639,2.305145263671875
3640,2.1271519660949707
3641,2.108949899673462
3642,2.1103222370147705
3643,2.1290149688720703
3644,2.0750482082366943
3645,2.2283971309661865
3646,2.175506830215454
3647,2.1025075912475586
3648,2.1646323204040527
3649,2.075265884399414
3650,2.188157081604004
3651,2.1223652362823486
3652,2.0633440017700195
3653,2.2237515449523926
3654,2.259972333908081
3655,2.159389019012451
3656,2.1722004413604736
3657,2.066330909729004
3658,2.1818277835845947
3659,2.1457266807556152
3660,2.157195806503296
3661,2.2195115089416504
3662,2.160438299179077
3663,2.1942124366760254
3664,2.266207218170166
3665,2.129390239715576
3666,2.2783052921295166
3667,2.134700298309326
3668,2.0964889526367188
3669,2.0519354343414307
3670,2.0924243927001958
3671,2.082165002822876
3672,2.2059109210968018
3673,2.15816330909729
3674,2.1398415565490723
3675,2.1028997898101807
3676,2.1406078338623047
3677,2.123579978942871
3678,2.086819648742676
3679,2.177320003509521
3680,2.182771921157837
3681,2.0916550159454346
3682,2.1035165786743164
3683,2.071341753005981
3684,2.197967767715454
3685,2.173712730407715
3686,2.141245126724243
3687,2.1149489879608154
3688,2.1644070148468018
3689,2.0740838050842285
3690,2.129831552505493
3691,2.16632342338562
3692,2.113432645797729
3693,2.194612741470337
3694,2.116342782974243
3695,2.068880558013916
3696,2.079310417175293
3697,2.1894545555114746
3698,2.3943135738372803
3699,2.0538859367370605
3700,2.137028694152832
3701,2.144502878189087
3702,2.3444974422454834
3703,2.264164447784424
3704,2.102883815765381
3705,2.159100294113159
3706,2.153412342071533
3707,2.1401901245117188
3708,2.0188779830932617
3709,2.0708632469177246
3710,2.162179946899414
3711,2.176830291748047
3712,2.070932626724243
3713,2.158559560775757
3714,2.197417497634888
3715,2.0459797382354736
3716,2.057347297668457
3717,2.0717501640319824
3718,2.015666961669922
3719,2.0506999492645264
3720,2.1239616870880127
3721,2.3612380027771
3722,2.0811243057250977
3723,2.068456649780273
3724,2.137559413909912
3725,2.175454378128052
3726,2.1066598892211914
3727,2.0831222534179688
3728,2.209695816040039
3729,2.1165428161621094
3730,2.118621587753296
3731,2.072986602783203
3732,2.2670960426330566
3733,2.125080347061157
3734,2.174931764602661
3735,2.2565011978149414
3736,2.1289186477661133
3737,2.143399477005005
3738,2.0705926418304443
3739,2.262840747833252
3740,2.152010202407837
3741,2.172806978225708
3742,2.1527860164642334
3743,2.186922788619995
3744,2.0883629322052
3745,2.088364362716675
3746,2.1848440170288086
3747,2.3167388439178467
3748,2.234309434890747
3749,2.114567518234253
3750,2.2186052799224854
3751,2.292541265487671
3752,2.1637401580810547
3753,2.031461000442505
3754,2.261288642883301
3755,2.1536295413970947
3756,2.1828489303588867
3757,2.2339062690734863
3758,2.1462671756744385
3759,2.138582706451416
3760,2.192828893661499
3761,2.191392421722412
3762,2.2575037479400635
3763,2.2073416709899902
3764,2.109264373779297
3765,2.1428990364074707
3766,2.205122232437134
3767,2.0658950805664062
3768,2.110496282577514
3769,2.0945935249328613
3770,2.137613534927368
3771,2.1520276069641118
3772,2.0930769443511963
3773,2.184558629989624
3774,2.074714422225952
3775,2.0442264080047607
3776,2.1581945419311523
3777,2.1549110412597656
3778,2.1901135444641118
3779,2.0880167484283447
3780,2.018800973892212
3781,2.2004408836364746
3782,2.097154140472412
3783,2.1068806648254395
3784,2.0982987880706787
3785,2.1859240531921387
3786,2.067545890808105
3787,2.133396863937378
3788,2.2487192153930664
3789,2.240464925765991
3790,2.099281549453736
3791,2.085874080657959
3792,2.1409051418304443
3793,2.205547332763672
3794,2.0604286193847656
3795,2.1174120903015137
3796,2.182202816009521
3797,2.1463680267333984
3798,2.361176013946533
3799,2.29272985458374
3800,2.156422615051269
3801,2.0631773471832275
3802,2.204096794128418
3803,2.132972002029419
3804,2.3669183254241943
3805,2.109217882156372
3806,2.2845938205718994
3807,2.12310791015625
3808,2.1188273429870605
3809,2.254323959350586
3810,2.216296434402466
3811,2.0916078090667725
3812,2.2081000804901123
3813,2.126188278198242
3814,2.147432327270508
3815,2.142489433288574
3816,2.039628267288208
3817,2.206085681915283
3818,2.133648633956909
3819,2.2294938564300537
3820,2.111679553985596
3821,2.044942855834961
3822,2.1428229808807373
3823,2.1153006553649902
3824,2.140963077545166
3825,2.0850186347961426
3826,2.113566398620605
3827,2.134277820587158
3828,2.119924783706665
3829,2.1825106143951416
3830,2.0977251529693604
3831,2.162195444107056
3832,2.215353012084961
3833,2.0934083461761475
3834,2.124472141265869
3835,2.111472845077514
3836,2.2005724906921387
3837,2.104736089706421
3838,2.276477336883545
3839,2.1136691570281982
3840,2.1703877449035645
3841,2.0653600692749023
3842,2.0973827838897705
3843,2.130099296569824
3844,2.136512041091919
3845,2.1851613521575928
3846,2.1595983505249023
3847,2.1365890502929688
3848,2.062473773956299
3849,2.1097216606140137
3850,2.081515312194824
3851,2.08624529838562
3852,2.124189615249634
3853,2.119070053100586
3854,2.02172589302063
3855,2.0939674377441406
3856,2.103483200073242
3857,2.1395270824432373
3858,2.127974271774292
3859,2.1858227252960205
3860,2.1230244636535645
3861,2.1866745948791504
3862,2.1200060844421387
3863,2.1409897804260254
3864,2.09674072265625
3865,2.2450854778289795
3866,2.307976722717285
3867,2.147657632827759
3868,2.122202157974243
3869,2.2566463947296143
3870,2.0496058464050293
3871,2.1616921424865723
3872,2.149311780929565
3873,2.0953481197357178
3874,2.1271674633026123
3875,2.1039459705352783
3876,2.171221971511841
3877,2.148232698440552
3878,2.148257255554199
3879,2.1812100410461426
3880,2.233839273452759
3881,2.069189071655273
3882,2.352389097213745
3883,2.0859453678131104
3884,2.2789738178253174
3885,2.23548436164856
3886,2.176206111907959
3887,2.2137696743011475
3888,2.209775924682617
3889,2.145027875900269
3890,2.215927124023437
3891,2.0401933193206787
3892,2.071439504623413
3893,2.1254656314849854
3894,2.1629037857055664
3895,2.0641982555389404
3896,2.1192688941955566
3897,2.057175397872925
3898,2.070427179336548
3899,2.2873458862304688
3900,2.094913482666016
3901,2.126802682876587
3902,2.126458644866944
3903,2.148289203643799
3904,2.12223482131958
3905,2.111522674560547
3906,2.027676105499268
3907,2.161108016967773
3908,2.064626693725586
3909,2.1922857761383057
3910,2.0717921257019043
3911,2.1872525215148926
3912,2.132779359817505
3913,2.087165594100952
3914,2.1613385677337646
3915,2.0322823524475098
3916,2.0733025074005127
3917,2.0795202255249023
3918,2.020278215408325
3919,2.077195405960083
3920,2.2116072177886963
3921,2.122448444366455
3922,2.1852643489837646
3923,2.123421430587769
3924,2.1455559730529785
3925,2.172809362411499
3926,2.138737440109253
3927,2.253971099853516
3928,2.2016990184783936
3929,2.101856470108032
3930,2.2038302421569824
3931,2.111783742904663
3932,2.132493019104004
3933,2.132234573364258
3934,2.120948553085327
3935,2.0677120685577397
3936,2.124734878540039
3937,2.1320242881774902
3938,2.166882276535034
3939,2.0558385848999023
3940,2.0560503005981445
3941,2.1183829307556152
3942,2.284080982208252
3943,2.118986129760742
3944,2.144279718399048
3945,2.069183111190796
3946,2.155022382736206
3947,2.071550130844116
3948,2.07983922958374
3949,2.084999322891236
3950,2.177417278289795
3951,2.209050416946411
3952,2.0243444442749023
3953,2.0922038555145264
3954,2.173046588897705
3955,2.110356092453003
3956,2.1777803897857666
3957,2.010093688964844
3958,2.230567455291748
3959,2.2884325981140137
3960,2.1609442234039307
3961,2.0989346504211426
3962,2.1697919368743896
3963,2.1918869018554688
3964,2.057535171508789
3965,2.1479380130767822
3966,2.211364984512329
3967,2.0260252952575684
3968,2.148967027664185
3969,2.167703151702881
3970,2.0846688747406006
3971,2.1743175983428955
3972,2.095854997634888
3973,2.1103265285491943
3974,2.101696729660034
3975,2.160891056060791
3976,2.038815975189209
3977,2.168617248535156
3978,2.1479361057281494
3979,2.2651727199554443
3980,2.270459651947021
3981,2.06523060798645
3982,2.162853956222534
3983,2.088538885116577
3984,2.1729698181152344
3985,2.106346368789673
3986,2.1825814247131348
3987,2.208383560180664
3988,2.288707971572876
3989,2.1462719440460205
3990,2.0930755138397217
3991,2.217992067337036
3992,2.123330593109131
3993,2.0998647212982178
3994,2.2446818351745605
3995,2.109539747238159
3996,2.272277593612671
3997,2.1344237327575684
3998,2.1224586963653564
3999,2.2684335708618164


==> figures/language_model/validation_loss.csv <==
iteration,loss
0,4.394917195303398
50,2.8654996637712444
100,2.4691102086452017
150,2.319518812915735
200,2.2358456996449254
250,2.197420007304141
300,2.1720865358386123
350,2.150918174208256
400,2.136796131468656
450,2.1245467328188714
500,2.112573866258588
550,2.104137060935037
600,2.0960487148217988
650,2.092997856307448
700,2.087383077855696
750,2.082359330695972
800,2.0756077180828965
850,2.073461929957072
900,2.0677803608409144
950,2.0650324152227038
1000,2.0595843645564296
1050,2.057453205710963
1100,2.0484899324283266
1150,2.044083883887843
1200,2.0440404958892286
1250,2.0418215906410886
1300,2.0408445115675007
1350,2.037418288097047
1400,2.0412131777980878
1450,2.0359845600630107
1500,2.037195646971987
1550,2.0333796614094783
1600,2.034831070063407
1650,2.0335689302076374
1700,2.031885025794046
1750,2.029293746278997
1800,2.0268139609119347
1850,2.030517971306516
1900,2.0258377163033736
1950,2.023615933301156
2000,2.022478304411236
2050,2.021243961233841
2100,2.0218129262589573
2150,2.0201878903204933
2200,2.018412341151321
2250,2.016752747067234
2300,2.0177595238936576
2350,2.01608141263326
2400,2.015462404803226
2450,2.0132242252952173
2500,2.0138088736617776
2550,2.013100544611613
2600,2.0130104286628856
2650,2.012062750364605
2700,2.01186600275207
2750,2.0090841933300623
2800,2.008440845891049
2850,2.007945495739318
2900,2.007401792626632
2950,2.0093196588650084
3000,2.0084731118720875
3050,2.01022225722932
3100,2.0096542877063417
3150,2.007736260430854
3200,2.0064186547931877
3250,2.0093883694263925
3300,2.0075790401090656
3350,2.007043347024081
3400,2.0069392062070075
3450,2.00825059623049
3500,2.005140457236976
3550,2.0040074586868286
3600,2.0041364828745523
3650,2.0042936049009623
3700,2.005291413842586
3750,2.0035290216144763
3800,2.0055330447983324
3850,2.006244891568234
3900,2.006327507788675
3950,2.003470253526119
4000,2.001921823150233


==> figures/parameter_recovery/emission/beliefnet_avg_mismatch_m_128.csv <==
dim,distance
4.000000000000000000e+00,3.155322773659746671e-02
8.000000000000000000e+00,2.821502022665937914e-02
1.600000000000000000e+01,2.386803983541224347e-02
3.200000000000000000e+01,1.372503029470392363e-02
6.400000000000000000e+01,7.191727945848151726e-03
1.280000000000000000e+02,6.175762115120621808e-03
2.560000000000000000e+02,6.247159848810473690e-03


==> figures/parameter_recovery/emission/beliefnet_avg_mismatch_m_32.csv <==
dim,distance
4.000000000000000000e+00,6.367968073666274709e-02
8.000000000000000000e+00,5.605434972289433104e-02
1.600000000000000000e+01,4.129687374145955825e-02
3.200000000000000000e+01,2.324948486636508466e-02
6.400000000000000000e+01,6.661479297700875768e-03
1.280000000000000000e+02,7.010760876583247390e-03
2.560000000000000000e+02,8.318968768945129294e-03


==> figures/parameter_recovery/emission/bw_avg_mismatch_m_128.csv <==
dim,distance
4.000000000000000000e+00,3.192983119558117505e-02
8.000000000000000000e+00,2.913388540956612233e-02
1.600000000000000000e+01,2.368924941903913228e-02
3.200000000000000000e+01,1.718660678420041651e-02
6.400000000000000000e+01,6.944152350856286175e-03
1.280000000000000000e+02,6.534430412241326071e-03
2.560000000000000000e+02,6.094694487037160061e-03


==> figures/parameter_recovery/emission/bw_avg_mismatch_m_32.csv <==
dim,distance
4.000000000000000000e+00,6.357791899833242777e-02
8.000000000000000000e+00,5.304759262220287708e-02
1.600000000000000000e+01,3.884277971252905748e-02
3.200000000000000000e+01,3.386886590105196715e-02
6.400000000000000000e+01,1.831507713184799685e-02
1.280000000000000000e+02,1.405114344130806506e-02
2.560000000000000000e+02,1.266673846751096080e-02


==> figures/parameter_recovery/loss_beliefnet/m_128_lambda_07.csv <==
dim,loss
4,3.992694306373596
8,3.7870736706256865
16,3.3938167232275007
32,2.9157393264770506
64,2.281826152205467
128,2.0826728266477583
256,2.081882611811161


==> figures/parameter_recovery/loss_beliefnet/m_128_lambda_10.csv <==
dim,loss
4,3.695637963414192
8,3.1967651969194413
16,2.710076495409012
32,1.877382017970085
64,1.1008596001565456
128,0.8656345254182816
256,0.8641721531748772


==> figures/parameter_recovery/loss_beliefnet/m_32_lambda_07.csv <==
dim,loss
4,3.118290930390358
8,2.8815445750951767
16,2.520477357506752
32,2.074652201235294
64,1.6110879173874855
128,1.4573913690447808
256,1.4560918092727662


==> figures/parameter_recovery/loss_beliefnet/m_32_lambda_10.csv <==
dim,loss
4,2.949767060279846
8,2.448654317855835
16,1.78892056286335
32,1.0714376395940781
64,0.4447918537259102
128,0.22489809013903142
256,0.22442689415067435


==> figures/parameter_recovery/loss_nanogpt/m_128_lambda_07_model_m.csv <==
dim,loss
4,3.697770595550537
8,3.005566120147705
16,2.590651273727417
32,2.2482657432556152
64,2.265666961669922
128,2.1900038719177246
256,2.1257290840148926


==> figures/parameter_recovery/loss_nanogpt/m_128_lambda_07_model_s.csv <==
dim,loss
4,3.715933322906494
8,3.031048059463501
16,2.6866767406463623
32,2.295917510986328
64,2.1624701023101807
128,2.2099759578704834
256,2.1672542095184326


==> figures/parameter_recovery/loss_nanogpt/m_128_lambda_10_model_m.csv <==
dim,loss
4,2.8360066413879395
8,1.5073084831237793
16,0.8997663855552673
32,0.8671289682388306
64,0.8667647838592529
128,0.8660540580749512
256,0.8645440340042114


==> figures/parameter_recovery/loss_nanogpt/m_128_lambda_10_model_s.csv <==
dim,loss
4,2.9267945289611816
8,1.6217334270477295
16,0.9614430665969849
32,0.8833117485046387
64,0.8697640895843506
128,0.866280734539032
256,0.8674122095108032


==> figures/parameter_recovery/loss_nanogpt/m_32_lambda_07_model_m.csv <==
dim,loss
4,2.728253126144409
8,2.254201650619507
16,1.7439593076705933
32,1.5394670963287354
64,1.490767478942871
128,1.5239684581756592
256,1.4908993244171143


==> figures/parameter_recovery/loss_nanogpt/m_32_lambda_07_model_s.csv <==
dim,loss
4,2.7754218578338623
8,2.28735089302063
16,1.7878369092941284
32,1.5753798484802246
64,1.54561185836792
128,1.533131718635559
256,1.5283091068267822


==> figures/parameter_recovery/loss_nanogpt/m_32_lambda_10_model_m.csv <==
dim,loss
4,1.818433165550232
8,0.4285362660884857
16,0.22648772597312927
32,0.22242677211761475
64,0.22117440402507782
128,0.22189952433109283
256,0.22157485783100128


==> figures/parameter_recovery/loss_nanogpt/m_32_lambda_10_model_s.csv <==
dim,loss
4,1.8931431770324707
8,0.5191832780838013
16,0.23939202725887299
32,0.22509005665779114
64,0.22272002696990967
128,0.222513347864151
256,0.22335810959339142


==> figures/parameter_recovery/transition/best_beliefnet/m128_d16_eigvals.csv <==
magnitude,real,imaginary
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.366048336029052734e-01,-7.106498479843139648e-01,-4.414571225643157959e-01
8.366048336029052734e-01,-7.106498479843139648e-01,4.414571225643157959e-01
8.287968039512634277e-01,6.433192491531372070e-01,-5.225365757942199707e-01
8.287968039512634277e-01,6.433192491531372070e-01,5.225365757942199707e-01
8.109277486801147461e-01,2.499496191740036011e-01,-7.714460492134094238e-01
8.109277486801147461e-01,2.499496191740036011e-01,7.714460492134094238e-01
7.697158455848693848e-01,-2.732712030410766602e-01,-7.195730209350585938e-01
7.697158455848693848e-01,-2.732712030410766602e-01,7.195730209350585938e-01
7.624606490135192871e-01,-7.552238702774047852e-01,-1.048003286123275757e-01
7.624606490135192871e-01,-7.552238702774047852e-01,1.048003286123275757e-01
6.646196246147155762e-01,6.006393432617187500e-01,-2.845199406147003174e-01
6.646196246147155762e-01,6.006393432617187500e-01,2.845199406147003174e-01
6.184981465339660645e-01,-1.954313367605209351e-01,-5.868105292320251465e-01
6.184981465339660645e-01,-1.954313367605209351e-01,5.868105292320251465e-01
2.688348176889121532e-04,-2.688348176889121532e-04,0.000000000000000000e+00


==> figures/parameter_recovery/transition/best_beliefnet/m128_d256_eigvals.csv <==
magnitude,real,imaginary
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.911209106445312500e-01,1.780816167593002319e-01,-8.731456995010375977e-01
8.911209106445312500e-01,1.780816167593002319e-01,8.731456995010375977e-01
8.907917141914367676e-01,7.411309480667114258e-01,4.942011833190917969e-01
8.907917141914367676e-01,7.411309480667114258e-01,-4.942011833190917969e-01
8.905804753303527832e-01,-7.834705114364624023e-01,4.234471023082733154e-01
8.905804753303527832e-01,-7.834705114364624023e-01,-4.234471023082733154e-01
8.895509243011474609e-01,-4.884701967239379883e-01,-7.434363961219787598e-01
8.895509243011474609e-01,-4.884701967239379883e-01,7.434363961219787598e-01
8.894790410995483398e-01,-4.151008427143096924e-01,7.866792678833007812e-01
8.894790410995483398e-01,-4.151008427143096924e-01,-7.866792678833007812e-01
8.873435258865356445e-01,-7.393083572387695312e-01,-4.907155036926269531e-01
8.873435258865356445e-01,-7.393083572387695312e-01,4.907155036926269531e-01
8.867154121398925781e-01,-3.431527614593505859e-01,-8.176248073577880859e-01
8.867154121398925781e-01,-3.431527614593505859e-01,8.176248073577880859e-01
8.864088058471679688e-01,-2.600292563438415527e-01,8.474109172821044922e-01
8.864088058471679688e-01,-2.600292563438415527e-01,-8.474109172821044922e-01
8.862801194190979004e-01,6.963464547879993916e-04,-8.862798810005187988e-01
8.862801194190979004e-01,6.963464547879993916e-04,8.862798810005187988e-01
8.857033848762512207e-01,-8.194983005523681641e-01,-3.359955847263336182e-01
8.857033848762512207e-01,-8.194983005523681641e-01,3.359955847263336182e-01
8.854666948318481445e-01,-6.864946484565734863e-01,5.592641234397888184e-01
8.854666948318481445e-01,-6.864946484565734863e-01,-5.592641234397888184e-01
8.851096630096435547e-01,7.778032422065734863e-01,-4.224231243133544922e-01
8.851096630096435547e-01,7.778032422065734863e-01,4.224231243133544922e-01
8.846569657325744629e-01,8.165512084960937500e-01,-3.403851091861724854e-01
8.846569657325744629e-01,8.165512084960937500e-01,3.403851091861724854e-01
8.838930130004882812e-01,4.138644933700561523e-01,-7.810141444206237793e-01
8.838930130004882812e-01,4.138644933700561523e-01,7.810141444206237793e-01
8.838537335395812988e-01,8.669118285179138184e-01,1.722242385149002075e-01
8.838537335395812988e-01,8.669118285179138184e-01,-1.722242385149002075e-01
8.838208317756652832e-01,8.795006871223449707e-01,8.727955818176269531e-02
8.838208317756652832e-01,8.795006871223449707e-01,-8.727955818176269531e-02
8.830016255378723145e-01,4.925816357135772705e-01,7.328404784202575684e-01
8.830016255378723145e-01,4.925816357135772705e-01,-7.328404784202575684e-01
8.829929232597351074e-01,-1.773139387369155884e-01,-8.650064468383789062e-01
8.829929232597351074e-01,-1.773139387369155884e-01,8.650064468383789062e-01
8.829031586647033691e-01,-5.579854846000671387e-01,6.842296123504638672e-01
8.829031586647033691e-01,-5.579854846000671387e-01,-6.842296123504638672e-01
8.819847106933593750e-01,6.826831698417663574e-01,5.584270358085632324e-01
8.819847106933593750e-01,6.826831698417663574e-01,-5.584270358085632324e-01
8.816019296646118164e-01,-6.294131278991699219e-01,6.173014640808105469e-01
8.816019296646118164e-01,-6.294131278991699219e-01,-6.173014640808105469e-01
8.813623785972595215e-01,3.342076838016510010e-01,8.155396580696105957e-01
8.813623785972595215e-01,3.342076838016510010e-01,-8.155396580696105957e-01
8.812589645385742188e-01,-8.642370700836181641e-01,-1.723708063364028931e-01
8.812589645385742188e-01,-8.642370700836181641e-01,1.723708063364028931e-01
8.811556100845336914e-01,-8.057370781898498535e-02,-8.774639964103698730e-01
8.811556100845336914e-01,-8.057370781898498535e-02,8.774639964103698730e-01
8.807101845741271973e-01,5.621625781059265137e-01,-6.779555678367614746e-01
8.807101845741271973e-01,5.621625781059265137e-01,6.779555678367614746e-01
8.805438280105590820e-01,6.243997812271118164e-01,-6.208722591400146484e-01
8.805438280105590820e-01,6.243997812271118164e-01,6.208722591400146484e-01
8.803643584251403809e-01,-8.430920243263244629e-01,-2.534507811069488525e-01
8.803643584251403809e-01,-8.430920243263244629e-01,2.534507811069488525e-01
8.793475031852722168e-01,9.257712960243225098e-02,-8.744606375694274902e-01
8.793475031852722168e-01,9.257712960243225098e-02,8.744606375694274902e-01
8.785874247550964355e-01,2.586984932422637939e-01,-8.396373987197875977e-01
8.785874247550964355e-01,2.586984932422637939e-01,8.396373987197875977e-01
8.784828782081604004e-01,-8.744763135910034180e-01,-8.380530029535293579e-02
8.784828782081604004e-01,-8.744763135910034180e-01,8.380530029535293579e-02
8.770744800567626953e-01,8.397426009178161621e-01,-2.531639933586120605e-01
8.770744800567626953e-01,8.397426009178161621e-01,2.531639933586120605e-01
8.744950294494628906e-01,-8.744950294494628906e-01,0.000000000000000000e+00
1.850595623254776001e-01,-1.227584779262542725e-01,1.384824812412261963e-01
1.850595623254776001e-01,-1.227584779262542725e-01,-1.384824812412261963e-01
1.845169961452484131e-01,-4.175495728850364685e-02,-1.797304898500442505e-01
1.845169961452484131e-01,-4.175495728850364685e-02,1.797304898500442505e-01
1.820250898599624634e-01,-1.567227840423583984e-01,-9.258022159337997437e-02
1.820250898599624634e-01,-1.567227840423583984e-01,9.258022159337997437e-02
1.818373799324035645e-01,1.593551188707351685e-01,8.758299052715301514e-02
1.818373799324035645e-01,1.593551188707351685e-01,-8.758299052715301514e-02
1.814068853855133057e-01,1.686318069696426392e-01,-6.687130033969879150e-02
1.814068853855133057e-01,1.686318069696426392e-01,6.687130033969879150e-02
1.812298148870468140e-01,1.353520452976226807e-01,-1.205158606171607971e-01
1.812298148870468140e-01,1.353520452976226807e-01,1.205158606171607971e-01
1.811528056859970093e-01,-1.465724408626556396e-01,1.064558923244476318e-01
1.811528056859970093e-01,-1.465724408626556396e-01,-1.064558923244476318e-01
1.811499744653701782e-01,1.811499744653701782e-01,0.000000000000000000e+00
1.811475157737731934e-01,-1.694357097148895264e-01,6.407776474952697754e-02
1.811475157737731934e-01,-1.694357097148895264e-01,-6.407776474952697754e-02
1.809395849704742432e-01,-9.834317490458488464e-03,-1.806721240282058716e-01
1.809395849704742432e-01,-9.834317490458488464e-03,1.806721240282058716e-01
1.806094497442245483e-01,7.189370691776275635e-02,-1.656836420297622681e-01
1.806094497442245483e-01,7.189370691776275635e-02,1.656836420297622681e-01
1.784347593784332275e-01,1.231383532285690308e-01,-1.291352361440658569e-01
1.784347593784332275e-01,1.231383532285690308e-01,1.291352361440658569e-01
1.778011322021484375e-01,-1.753317415714263916e-01,-2.953000366687774658e-02
1.778011322021484375e-01,-1.753317415714263916e-01,2.953000366687774658e-02
1.770949065685272217e-01,1.721096932888031006e-01,4.172367230057716370e-02
1.770949065685272217e-01,1.721096932888031006e-01,-4.172367230057716370e-02
1.764820069074630737e-01,4.093481600284576416e-02,-1.716689765453338623e-01
1.764820069074630737e-01,4.093481600284576416e-02,1.716689765453338623e-01
1.744902282953262329e-01,-1.744902282953262329e-01,0.000000000000000000e+00
1.733528673648834229e-01,-1.006016135215759277e-01,1.411755383014678955e-01
1.733528673648834229e-01,-1.006016135215759277e-01,-1.411755383014678955e-01
1.703135669231414795e-01,-6.813360750675201416e-02,1.560913920402526855e-01
1.703135669231414795e-01,-6.813360750675201416e-02,-1.560913920402526855e-01
1.701119542121887207e-01,9.504139423370361328e-02,1.410858184099197388e-01
1.701119542121887207e-01,9.504139423370361328e-02,-1.410858184099197388e-01
1.680396497249603271e-01,-7.303105294704437256e-02,1.513399779796600342e-01
1.680396497249603271e-01,-7.303105294704437256e-02,-1.513399779796600342e-01
1.674622595310211182e-01,-1.674622595310211182e-01,0.000000000000000000e+00
1.650303602218627930e-01,8.085662871599197388e-02,1.438653022050857544e-01
1.650303602218627930e-01,8.085662871599197388e-02,-1.438653022050857544e-01
1.632441282272338867e-01,1.604586541652679443e-01,-3.002778254449367523e-02
1.632441282272338867e-01,1.604586541652679443e-01,3.002778254449367523e-02
1.629596054553985596e-01,1.420881785452365875e-02,-1.623389720916748047e-01
1.629596054553985596e-01,1.420881785452365875e-02,1.623389720916748047e-01
1.555760055780410767e-01,5.297800153493881226e-02,-1.462779045104980469e-01
1.555760055780410767e-01,5.297800153493881226e-02,1.462779045104980469e-01
1.548951268196105957e-01,1.271742433309555054e-01,-8.842630684375762939e-02
1.548951268196105957e-01,1.271742433309555054e-01,8.842630684375762939e-02
1.542643606662750244e-01,-1.686576008796691895e-02,-1.533396244049072266e-01
1.542643606662750244e-01,-1.686576008796691895e-02,1.533396244049072266e-01
1.515841633081436157e-01,1.515841633081436157e-01,0.000000000000000000e+00
1.509412378072738647e-01,-1.030543521046638489e-01,1.102862581610679626e-01
1.509412378072738647e-01,-1.030543521046638489e-01,-1.102862581610679626e-01
1.486459970474243164e-01,-1.344084292650222778e-01,6.348232179880142212e-02
1.486459970474243164e-01,-1.344084292650222778e-01,-6.348232179880142212e-02
1.465318202972412109e-01,-2.320015989243984222e-02,1.446835249662399292e-01
1.465318202972412109e-01,-2.320015989243984222e-02,-1.446835249662399292e-01
1.427921950817108154e-01,9.134515374898910522e-02,1.097527816891670227e-01
1.427921950817108154e-01,9.134515374898910522e-02,-1.097527816891670227e-01
1.406758576631546021e-01,3.020243905484676361e-02,1.373954415321350098e-01
1.406758576631546021e-01,3.020243905484676361e-02,-1.373954415321350098e-01
1.373061388731002808e-01,-1.363656222820281982e-01,1.604346558451652527e-02
1.373061388731002808e-01,-1.363656222820281982e-01,-1.604346558451652527e-02
1.367480307817459106e-01,-1.183900237083435059e-01,-6.843845546245574951e-02
1.367480307817459106e-01,-1.183900237083435059e-01,6.843845546245574951e-02
1.349293738603591919e-01,1.342769861221313477e-01,1.325248274952173233e-02
1.349293738603591919e-01,1.342769861221313477e-01,-1.325248274952173233e-02
1.345479041337966919e-01,-6.996654719114303589e-02,-1.149252876639366150e-01
1.345479041337966919e-01,-6.996654719114303589e-02,1.149252876639366150e-01
1.234925985336303711e-01,1.130689680576324463e-01,4.965713992714881897e-02
1.234925985336303711e-01,1.130689680576324463e-01,-4.965713992714881897e-02
1.177095696330070496e-01,-1.174867302179336548e-01,7.239679340273141861e-03
1.177095696330070496e-01,-1.174867302179336548e-01,-7.239679340273141861e-03
1.166841909289360046e-01,4.228461161255836487e-02,1.087529808282852173e-01
1.166841909289360046e-01,4.228461161255836487e-02,-1.087529808282852173e-01
1.093202605843544006e-01,6.596689671277999878e-02,8.717389404773712158e-02
1.093202605843544006e-01,6.596689671277999878e-02,-8.717389404773712158e-02
1.088799163699150085e-01,-8.082051575183868408e-02,7.295808196067810059e-02
1.088799163699150085e-01,-8.082051575183868408e-02,-7.295808196067810059e-02
1.051401048898696899e-01,-2.251238375902175903e-02,1.027016714215278625e-01
1.051401048898696899e-01,-2.251238375902175903e-02,-1.027016714215278625e-01
1.046568229794502258e-01,1.032403632998466492e-01,1.716039516031742096e-02
1.046568229794502258e-01,1.032403632998466492e-01,-1.716039516031742096e-02
1.039374992251396179e-01,-6.110004708170890808e-02,8.408203721046447754e-02
1.039374992251396179e-01,-6.110004708170890808e-02,-8.408203721046447754e-02
9.463585168123245239e-02,7.729125767946243286e-02,5.460775271058082581e-02
9.463585168123245239e-02,7.729125767946243286e-02,-5.460775271058082581e-02
9.361224621534347534e-02,-8.424036204814910889e-02,4.082662984728813171e-02
9.361224621534347534e-02,-8.424036204814910889e-02,-4.082662984728813171e-02
8.743035048246383667e-02,-6.003001704812049866e-03,8.722402155399322510e-02
8.743035048246383667e-02,-6.003001704812049866e-03,-8.722402155399322510e-02
8.382925391197204590e-02,8.382925391197204590e-02,0.000000000000000000e+00
8.280865848064422607e-02,-6.706139445304870605e-02,-4.858028143644332886e-02
8.280865848064422607e-02,-6.706139445304870605e-02,4.858028143644332886e-02
8.090960979461669922e-02,-3.290616720914840698e-02,-7.391581684350967407e-02
8.090960979461669922e-02,-3.290616720914840698e-02,7.391581684350967407e-02
7.651814073324203491e-02,6.867981702089309692e-02,3.373586013913154602e-02
7.651814073324203491e-02,6.867981702089309692e-02,-3.373586013913154602e-02
7.104905694723129272e-02,-7.094666361808776855e-02,-3.813073970377445221e-03
7.104905694723129272e-02,-7.094666361808776855e-02,3.813073970377445221e-03
7.014676183462142944e-02,1.124072540551424026e-02,-6.924026459455490112e-02
7.014676183462142944e-02,1.124072540551424026e-02,6.924026459455490112e-02
6.757897138595581055e-02,5.248621478676795959e-02,-4.256894811987876892e-02
6.757897138595581055e-02,5.248621478676795959e-02,4.256894811987876892e-02
6.514831632375717163e-02,-2.605565823614597321e-03,-6.509619206190109253e-02
6.514831632375717163e-02,-2.605565823614597321e-03,6.509619206190109253e-02
6.330784410238265991e-02,1.628801226615905762e-02,-6.117666140198707581e-02
6.330784410238265991e-02,1.628801226615905762e-02,6.117666140198707581e-02
6.217795982956886292e-02,-5.493184924125671387e-02,-2.913057245314121246e-02
6.217795982956886292e-02,-5.493184924125671387e-02,2.913057245314121246e-02
5.617252737283706665e-02,4.577118158340454102e-02,-3.256304934620857239e-02
5.617252737283706665e-02,4.577118158340454102e-02,3.256304934620857239e-02
5.458529666066169739e-02,-5.361843854188919067e-02,-1.022827718406915665e-02
5.458529666066169739e-02,-5.361843854188919067e-02,1.022827718406915665e-02
4.978737980127334595e-02,-1.532020140439271927e-02,-4.737166315317153931e-02
4.978737980127334595e-02,-1.532020140439271927e-02,4.737166315317153931e-02
4.622230306267738342e-02,4.622230306267738342e-02,0.000000000000000000e+00
4.606506228446960449e-02,-3.015956841409206390e-02,-3.481939435005187988e-02
4.606506228446960449e-02,-3.015956841409206390e-02,3.481939435005187988e-02
4.335450753569602966e-02,2.939484827220439911e-02,3.186779469251632690e-02
4.335450753569602966e-02,2.939484827220439911e-02,-3.186779469251632690e-02
4.103667661547660828e-02,8.672155439853668213e-03,4.010988026857376099e-02
4.103667661547660828e-02,8.672155439853668213e-03,-4.010988026857376099e-02
3.934942930936813354e-02,3.934942930936813354e-02,0.000000000000000000e+00
3.572736680507659912e-02,-2.856421843171119690e-02,-2.145996131002902985e-02
3.572736680507659912e-02,-2.856421843171119690e-02,2.145996131002902985e-02
3.467727079987525940e-02,3.006153739988803864e-02,-1.728633046150207520e-02
3.467727079987525940e-02,3.006153739988803864e-02,1.728633046150207520e-02
3.073720261454582214e-02,-1.059109577909111977e-03,-3.071895055472850800e-02
3.073720261454582214e-02,-1.059109577909111977e-03,3.071895055472850800e-02
2.577761560678482056e-02,2.577761560678482056e-02,0.000000000000000000e+00
2.543181367218494415e-02,-1.622700318694114685e-02,1.958217285573482513e-02
2.543181367218494415e-02,-1.622700318694114685e-02,-1.958217285573482513e-02
2.288446016609668732e-02,8.247839286923408508e-03,2.134646847844123840e-02
2.288446016609668732e-02,8.247839286923408508e-03,-2.134646847844123840e-02
2.125268615782260895e-02,-1.981335505843162537e-02,-7.688149344176054001e-03
2.125268615782260895e-02,-1.981335505843162537e-02,7.688149344176054001e-03
1.996419206261634827e-02,1.991363987326622009e-02,1.419837353751063347e-03
1.996419206261634827e-02,1.991363987326622009e-02,-1.419837353751063347e-03
1.887034624814987183e-02,1.429029274731874466e-02,-1.232385728508234024e-02
1.887034624814987183e-02,1.429029274731874466e-02,1.232385728508234024e-02
1.682228967547416687e-02,-1.225673127919435501e-02,-1.152223814278841019e-02
1.682228967547416687e-02,-1.225673127919435501e-02,1.152223814278841019e-02
1.534138247370719910e-02,9.193454869091510773e-03,-1.228162925690412521e-02
1.534138247370719910e-02,9.193454869091510773e-03,1.228162925690412521e-02
1.404212135821580887e-02,8.584559545852243900e-04,1.401585619896650314e-02
1.404212135821580887e-02,8.584559545852243900e-04,-1.401585619896650314e-02
1.400139089673757553e-02,-8.092602714896202087e-03,1.142579130828380585e-02
1.400139089673757553e-02,-8.092602714896202087e-03,-1.142579130828380585e-02
1.370151713490486145e-02,-1.328446157276630402e-02,3.354794112965464592e-03
1.370151713490486145e-02,-1.328446157276630402e-02,-3.354794112965464592e-03
1.315985713154077530e-02,-1.315985713154077530e-02,0.000000000000000000e+00
1.002944074571132660e-02,1.503755920566618443e-03,-9.916068054735660553e-03
1.002944074571132660e-02,1.503755920566618443e-03,9.916068054735660553e-03
7.913532666862010956e-03,7.005364634096622467e-03,3.680877853184938431e-03
7.913532666862010956e-03,7.005364634096622467e-03,-3.680877853184938431e-03
7.731999736279249191e-03,7.731999736279249191e-03,0.000000000000000000e+00
6.979622878134250641e-03,5.114119499921798706e-03,-4.749833606183528900e-03
6.979622878134250641e-03,5.114119499921798706e-03,4.749833606183528900e-03
6.669506896287202835e-03,-5.243428051471710205e-03,-4.121745470911264420e-03
6.669506896287202835e-03,-5.243428051471710205e-03,4.121745470911264420e-03
5.664810538291931152e-03,-1.016718801110982895e-03,5.572822876274585724e-03
5.664810538291931152e-03,-1.016718801110982895e-03,-5.572822876274585724e-03
4.990426823496818542e-03,1.587163424119353294e-03,-4.731307737529277802e-03
4.990426823496818542e-03,1.587163424119353294e-03,4.731307737529277802e-03
4.973049275577068329e-03,-4.861991852521896362e-03,-1.045109005644917488e-03
4.973049275577068329e-03,-4.861991852521896362e-03,1.045109005644917488e-03
4.417768679559230804e-03,4.417768679559230804e-03,0.000000000000000000e+00
3.838240867480635643e-03,-3.192453645169734955e-03,-2.130805514752864838e-03
3.838240867480635643e-03,-3.192453645169734955e-03,2.130805514752864838e-03
3.182979766279459000e-03,-4.640082188416272402e-04,-3.148977179080247879e-03
3.182979766279459000e-03,-4.640082188416272402e-04,3.148977179080247879e-03
2.758240792900323868e-03,2.144661033526062965e-03,-1.734450925141572952e-03
2.758240792900323868e-03,2.144661033526062965e-03,1.734450925141572952e-03
2.710410859435796738e-03,-2.424902748316526413e-03,-1.210856484249234200e-03
2.710410859435796738e-03,-2.424902748316526413e-03,1.210856484249234200e-03
2.326624933630228043e-03,2.326624933630228043e-03,0.000000000000000000e+00
2.158243907615542412e-03,5.871133762411773205e-04,-2.076852135360240936e-03
2.158243907615542412e-03,5.871133762411773205e-04,2.076852135360240936e-03
1.438912237063050270e-03,-1.407245639711618423e-03,3.002134617418050766e-04
1.438912237063050270e-03,-1.407245639711618423e-03,-3.002134617418050766e-04
1.399534055963158607e-03,1.399534055963158607e-03,0.000000000000000000e+00
1.046733465045690536e-03,8.112578652799129486e-04,-6.614465964958071709e-04
1.046733465045690536e-03,8.112578652799129486e-04,6.614465964958071709e-04
8.788389386609196663e-04,8.788389386609196663e-04,0.000000000000000000e+00
5.100013804621994495e-04,1.262369041796773672e-04,-4.941312363371253014e-04
5.100013804621994495e-04,1.262369041796773672e-04,4.941312363371253014e-04
4.998064250685274601e-04,4.998064250685274601e-04,0.000000000000000000e+00
2.853024052456021309e-04,-2.853024052456021309e-04,0.000000000000000000e+00
2.242914342787116766e-04,-1.909020647872239351e-04,-1.177414669655263424e-04
2.242914342787116766e-04,-1.909020647872239351e-04,1.177414669655263424e-04


==> figures/parameter_recovery/transition/best_beliefnet/m128_d4_eigvals.csv <==
magnitude,real,imaginary
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.191023468971252441e-01,-8.191023468971252441e-01,0.000000000000000000e+00
8.006475567817687988e-01,-1.972934976220130920e-02,8.004044294357299805e-01
8.006475567817687988e-01,-1.972934976220130920e-02,-8.004044294357299805e-01


==> figures/parameter_recovery/transition/best_beliefnet/m128_d64_eigvals.csv <==
magnitude,real,imaginary
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.909781575202941895e-01,-8.909781575202941895e-01,0.000000000000000000e+00
8.795368075370788574e-01,-6.872333884239196777e-01,-5.489037036895751953e-01
8.795368075370788574e-01,-6.872333884239196777e-01,5.489037036895751953e-01
8.691180944442749023e-01,6.778435111045837402e-01,5.439617633819580078e-01
8.691180944442749023e-01,6.778435111045837402e-01,-5.439617633819580078e-01
8.669178485870361328e-01,3.615887761116027832e-01,7.879086732864379883e-01
8.669178485870361328e-01,3.615887761116027832e-01,-7.879086732864379883e-01
8.649353384971618652e-01,-3.736875057220458984e-01,7.800453305244445801e-01
8.649353384971618652e-01,-3.736875057220458984e-01,-7.800453305244445801e-01
8.637814521789550781e-01,-8.437029123306274414e-01,-1.851586997509002686e-01
8.637814521789550781e-01,-8.437029123306274414e-01,1.851586997509002686e-01
8.635340332984924316e-01,-4.948781430721282959e-01,-7.076627612113952637e-01
8.635340332984924316e-01,-4.948781430721282959e-01,7.076627612113952637e-01
8.633562922477722168e-01,-7.697185873985290527e-01,3.910465836524963379e-01
8.633562922477722168e-01,-7.697185873985290527e-01,-3.910465836524963379e-01
8.633157014846801758e-01,5.028256773948669434e-01,-7.017693519592285156e-01
8.633157014846801758e-01,5.028256773948669434e-01,7.017693519592285156e-01
8.633066415786743164e-01,8.453548550605773926e-01,1.751386523246765137e-01
8.633066415786743164e-01,8.453548550605773926e-01,-1.751386523246765137e-01
8.621049523353576660e-01,7.687526941299438477e-01,3.901847302913665771e-01
8.621049523353576660e-01,7.687526941299438477e-01,-3.901847302913665771e-01
8.613200783729553223e-01,-2.683528065681457520e-01,8.184491395950317383e-01
8.613200783729553223e-01,-2.683528065681457520e-01,-8.184491395950317383e-01
8.547720313072204590e-01,2.090556472539901733e-01,8.288130164146423340e-01
8.547720313072204590e-01,2.090556472539901733e-01,-8.288130164146423340e-01
8.466856479644775391e-01,3.759924322366714478e-02,8.458504676818847656e-01
8.466856479644775391e-01,3.759924322366714478e-02,-8.458504676818847656e-01
8.444482684135437012e-01,-3.514659404754638672e-02,8.437165617942810059e-01
8.444482684135437012e-01,-3.514659404754638672e-02,-8.437165617942810059e-01
8.427762389183044434e-01,-2.013346850872039795e-01,8.183740973472595215e-01
8.427762389183044434e-01,-2.013346850872039795e-01,-8.183740973472595215e-01
8.419237136840820312e-01,-5.331974625587463379e-01,-6.515643000602722168e-01
8.419237136840820312e-01,-5.331974625587463379e-01,6.515643000602722168e-01
8.339797854423522949e-01,2.654384076595306396e-01,-7.906103730201721191e-01
8.339797854423522949e-01,2.654384076595306396e-01,7.906103730201721191e-01
8.310378193855285645e-01,5.205919146537780762e-01,6.477714776992797852e-01
8.310378193855285645e-01,5.205919146537780762e-01,-6.477714776992797852e-01
8.298280835151672363e-01,7.905176877975463867e-01,-2.523817121982574463e-01
8.298280835151672363e-01,7.905176877975463867e-01,2.523817121982574463e-01
8.286491036415100098e-01,-6.822333931922912598e-01,-4.703370928764343262e-01
8.286491036415100098e-01,-6.822333931922912598e-01,4.703370928764343262e-01
8.276646733283996582e-01,6.715447306632995605e-01,-4.837937951087951660e-01
8.276646733283996582e-01,6.715447306632995605e-01,4.837937951087951660e-01
8.222080469131469727e-01,-7.861433029174804688e-01,-2.408418059349060059e-01
8.222080469131469727e-01,-7.861433029174804688e-01,2.408418059349060059e-01
8.141930699348449707e-01,-8.141930699348449707e-01,0.000000000000000000e+00
8.130536079406738281e-01,8.130536079406738281e-01,0.000000000000000000e+00
3.544660210609436035e-01,-3.544660210609436035e-01,0.000000000000000000e+00
3.510301113128662109e-01,-1.221041381359100342e-01,-3.291089832782745361e-01
3.510301113128662109e-01,-1.221041381359100342e-01,3.291089832782745361e-01
3.162310719490051270e-01,2.352262735366821289e-01,-2.113544046878814697e-01
3.162310719490051270e-01,2.352262735366821289e-01,2.113544046878814697e-01
1.889830827713012695e-01,1.889830827713012695e-01,0.000000000000000000e+00
1.588855125010013580e-02,-2.664842177182435989e-03,1.566348224878311157e-02
1.588855125010013580e-02,-2.664842177182435989e-03,-1.566348224878311157e-02
9.984595701098442078e-03,-2.084444859065115452e-04,9.982419200241565704e-03
9.984595701098442078e-03,-2.084444859065115452e-04,-9.982419200241565704e-03
6.280112545937299728e-03,-3.733294550329446793e-03,5.049982573837041855e-03
6.280112545937299728e-03,-3.733294550329446793e-03,-5.049982573837041855e-03
4.535940825007855892e-04,-1.194501674035564065e-04,-4.375834250822663307e-04
4.535940825007855892e-04,-1.194501674035564065e-04,4.375834250822663307e-04
2.937132958322763443e-04,-2.937132958322763443e-04,0.000000000000000000e+00
2.070135815301910043e-04,2.070135815301910043e-04,0.000000000000000000e+00


==> figures/parameter_recovery/transition/best_beliefnet/m32_d16_eigvals.csv <==
magnitude,real,imaginary
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
7.958479523658752441e-01,-7.958479523658752441e-01,0.000000000000000000e+00
6.895826458930969238e-01,-5.592834353446960449e-01,-4.033934175968170166e-01
6.895826458930969238e-01,-5.592834353446960449e-01,4.033934175968170166e-01
6.849036216735839844e-01,-3.022374808788299561e-01,6.146100163459777832e-01
6.849036216735839844e-01,-3.022374808788299561e-01,-6.146100163459777832e-01
6.831076741218566895e-01,5.599853396415710449e-01,-3.912193477153778076e-01
6.831076741218566895e-01,5.599853396415710449e-01,3.912193477153778076e-01
6.516740918159484863e-01,2.925632596015930176e-01,5.823107361793518066e-01
6.516740918159484863e-01,2.925632596015930176e-01,-5.823107361793518066e-01
5.748979449272155762e-01,3.586459206417202950e-03,5.748867988586425781e-01
5.748979449272155762e-01,3.586459206417202950e-03,-5.748867988586425781e-01
2.199194133281707764e-01,1.754157803952693939e-02,2.192187160253524780e-01
2.199194133281707764e-01,1.754157803952693939e-02,-2.192187160253524780e-01
1.812019497156143188e-01,-1.812019497156143188e-01,0.000000000000000000e+00
7.518900930881500244e-02,7.518900930881500244e-02,0.000000000000000000e+00


==> figures/parameter_recovery/transition/best_beliefnet/m32_d256_eigvals.csv <==
magnitude,real,imaginary
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.942592144012451172e-01,1.776622533798217773e-01,8.764335513114929199e-01
8.942592144012451172e-01,1.776622533798217773e-01,-8.764335513114929199e-01
8.936764001846313477e-01,-4.908769130706787109e-01,-7.467913627624511719e-01
8.936764001846313477e-01,-4.908769130706787109e-01,7.467913627624511719e-01
8.930943012237548828e-01,7.415075898170471191e-01,-4.977791309356689453e-01
8.930943012237548828e-01,7.415075898170471191e-01,4.977791309356689453e-01
8.920431137084960938e-01,-7.863242626190185547e-01,-4.212304651737213135e-01
8.920431137084960938e-01,-7.863242626190185547e-01,4.212304651737213135e-01
8.915103673934936523e-01,-4.161404371261596680e-01,7.884274721145629883e-01
8.915103673934936523e-01,-4.161404371261596680e-01,-7.884274721145629883e-01
8.903459310531616211e-01,2.107032341882586479e-03,-8.903434872627258301e-01
8.903459310531616211e-01,2.107032341882586479e-03,8.903434872627258301e-01
8.901786804199218750e-01,-7.399008870124816895e-01,-4.949392080307006836e-01
8.901786804199218750e-01,-7.399008870124816895e-01,4.949392080307006836e-01
8.900808691978454590e-01,-3.447803556919097900e-01,-8.205915689468383789e-01
8.900808691978454590e-01,-3.447803556919097900e-01,8.205915689468383789e-01
8.888489007949829102e-01,8.718151450157165527e-01,1.731782704591751099e-01
8.888489007949829102e-01,8.718151450157165527e-01,-1.731782704591751099e-01
8.884207606315612793e-01,-8.210796117782592773e-01,3.392931222915649414e-01
8.884207606315612793e-01,-8.210796117782592773e-01,-3.392931222915649414e-01
8.882070779800415039e-01,-2.596472501754760742e-01,8.494086861610412598e-01
8.882070779800415039e-01,-2.596472501754760742e-01,-8.494086861610412598e-01
8.881313204765319824e-01,8.195192217826843262e-01,3.422945141792297363e-01
8.881313204765319824e-01,8.195192217826843262e-01,-3.422945141792297363e-01
8.878930807113647461e-01,7.812943458557128906e-01,-4.218214154243469238e-01
8.878930807113647461e-01,7.812943458557128906e-01,4.218214154243469238e-01
8.877235651016235352e-01,-6.882818937301635742e-01,-5.606434941291809082e-01
8.877235651016235352e-01,-6.882818937301635742e-01,5.606434941291809082e-01
8.875367641448974609e-01,4.175491034984588623e-01,-7.831821441650390625e-01
8.875367641448974609e-01,4.175491034984588623e-01,7.831821441650390625e-01
8.873155117034912109e-01,8.828181028366088867e-01,8.922493457794189453e-02
8.873155117034912109e-01,8.828181028366088867e-01,-8.922493457794189453e-02
8.872703909873962402e-01,6.871296167373657227e-01,5.613391399383544922e-01
8.872703909873962402e-01,6.871296167373657227e-01,-5.613391399383544922e-01
8.862197995185852051e-01,-5.598949790000915527e-01,-6.869521141052246094e-01
8.862197995185852051e-01,-5.598949790000915527e-01,6.869521141052246094e-01
8.858518600463867188e-01,-8.484089970588684082e-01,-2.548247575759887695e-01
8.858518600463867188e-01,-8.484089970588684082e-01,2.548247575759887695e-01
8.849632143974304199e-01,-1.786573678255081177e-01,8.667418956756591797e-01
8.849632143974304199e-01,-1.786573678255081177e-01,-8.667418956756591797e-01
8.842961192131042480e-01,-6.294070482254028320e-01,-6.211492419242858887e-01
8.842961192131042480e-01,-6.294070482254028320e-01,6.211492419242858887e-01
8.842911720275878906e-01,-8.673793077468872070e-01,1.721158176660537720e-01
8.842911720275878906e-01,-8.673793077468872070e-01,-1.721158176660537720e-01
8.842854499816894531e-01,2.604559361934661865e-01,-8.450582623481750488e-01
8.842854499816894531e-01,2.604559361934661865e-01,8.450582623481750488e-01
8.842571973800659180e-01,3.349390625953674316e-01,8.183683156967163086e-01
8.842571973800659180e-01,3.349390625953674316e-01,-8.183683156967163086e-01
8.838942646980285645e-01,9.513456374406814575e-02,-8.787596225738525391e-01
8.838942646980285645e-01,9.513456374406814575e-02,8.787596225738525391e-01
8.833157420158386230e-01,5.645363330841064453e-01,6.793712973594665527e-01
8.833157420158386230e-01,5.645363330841064453e-01,-6.793712973594665527e-01
8.832499384880065918e-01,-8.205395191907882690e-02,-8.794303536415100098e-01
8.832499384880065918e-01,-8.205395191907882690e-02,8.794303536415100098e-01
8.829971551895141602e-01,4.934175610542297363e-01,7.322725653648376465e-01
8.829971551895141602e-01,4.934175610542297363e-01,-7.322725653648376465e-01
8.828686475753784180e-01,6.260704398155212402e-01,-6.224892735481262207e-01
8.828686475753784180e-01,6.260704398155212402e-01,6.224892735481262207e-01
8.813055157661437988e-01,-8.773092031478881836e-01,-8.383341133594512939e-02
8.813055157661437988e-01,-8.773092031478881836e-01,8.383341133594512939e-02
8.767128586769104004e-01,8.391371965408325195e-01,-2.539178431034088135e-01
8.767128586769104004e-01,8.391371965408325195e-01,2.539178431034088135e-01
8.762341141700744629e-01,-8.762341141700744629e-01,0.000000000000000000e+00
2.208983302116394043e-01,-2.208983302116394043e-01,0.000000000000000000e+00
2.166066169738769531e-01,1.895268708467483521e-01,1.048712953925132751e-01
2.166066169738769531e-01,1.895268708467483521e-01,-1.048712953925132751e-01
2.141661792993545532e-01,-2.176854573190212250e-02,-2.130570113658905029e-01
2.141661792993545532e-01,-2.176854573190212250e-02,2.130570113658905029e-01
2.127290368080139160e-01,-1.116519197821617126e-01,1.810731887817382812e-01
2.127290368080139160e-01,-1.116519197821617126e-01,-1.810731887817382812e-01
2.109192013740539551e-01,7.151365280151367188e-02,1.984255909919738770e-01
2.109192013740539551e-01,7.151365280151367188e-02,-1.984255909919738770e-01
2.105954140424728394e-01,-2.049703001976013184e-01,-4.834871366620063782e-02
2.105954140424728394e-01,-2.049703001976013184e-01,4.834871366620063782e-02
2.077632099390029907e-01,2.077632099390029907e-01,0.000000000000000000e+00
2.064422070980072021e-01,1.101665273308753967e-01,-1.745901405811309814e-01
2.064422070980072021e-01,1.101665273308753967e-01,1.745901405811309814e-01
2.055341601371765137e-01,2.280685678124427795e-02,2.042648792266845703e-01
2.055341601371765137e-01,2.280685678124427795e-02,-2.042648792266845703e-01
2.041039466857910156e-01,-1.754199266433715820e-01,-1.043372675776481628e-01
2.041039466857910156e-01,-1.754199266433715820e-01,1.043372675776481628e-01
2.036992162466049194e-01,1.558529585599899292e-01,1.311610788106918335e-01
2.036992162466049194e-01,1.558529585599899292e-01,-1.311610788106918335e-01
1.968268454074859619e-01,-1.533158272504806519e-01,1.234304010868072510e-01
1.968268454074859619e-01,-1.533158272504806519e-01,-1.234304010868072510e-01
1.957297921180725098e-01,-8.574839681386947632e-02,1.759470552206039429e-01
1.957297921180725098e-01,-8.574839681386947632e-02,-1.759470552206039429e-01
1.914539188146591187e-01,1.859661042690277100e-01,4.551061242818832397e-02
1.914539188146591187e-01,1.859661042690277100e-01,-4.551061242818832397e-02
1.899201124906539917e-01,1.110015902668237686e-02,1.895954459905624390e-01
1.899201124906539917e-01,1.110015902668237686e-02,-1.895954459905624390e-01
1.860211491584777832e-01,1.740971058607101440e-01,-6.552907824516296387e-02
1.860211491584777832e-01,1.740971058607101440e-01,6.552907824516296387e-02
1.845770031213760376e-01,1.254379451274871826e-01,-1.354030668735504150e-01
1.845770031213760376e-01,1.254379451274871826e-01,1.354030668735504150e-01
1.839284300804138184e-01,-1.138799339532852173e-01,1.444334685802459717e-01
1.839284300804138184e-01,-1.138799339532852173e-01,-1.444334685802459717e-01
1.835931241512298584e-01,-1.741780936717987061e-01,5.803814902901649475e-02
1.835931241512298584e-01,-1.741780936717987061e-01,-5.803814902901649475e-02
1.796924322843551636e-01,8.720318973064422607e-02,-1.571145355701446533e-01
1.796924322843551636e-01,8.720318973064422607e-02,1.571145355701446533e-01
1.773009300231933594e-01,1.773009300231933594e-01,0.000000000000000000e+00
1.726095378398895264e-01,-1.944982260465621948e-02,1.715102195739746094e-01
1.726095378398895264e-01,-1.944982260465621948e-02,-1.715102195739746094e-01
1.719255894422531128e-01,-1.289962530136108398e-01,-1.136590465903282166e-01
1.719255894422531128e-01,-1.289962530136108398e-01,1.136590465903282166e-01
1.673514544963836670e-01,-7.312946021556854248e-02,-1.505277007818222046e-01
1.673514544963836670e-01,-7.312946021556854248e-02,1.505277007818222046e-01
1.662072837352752686e-01,1.492691189050674438e-01,-7.309986650943756104e-02
1.662072837352752686e-01,1.492691189050674438e-01,7.309986650943756104e-02
1.637230068445205688e-01,-1.388631314039230347e-01,-8.673094213008880615e-02
1.637230068445205688e-01,-1.388631314039230347e-01,8.673094213008880615e-02
1.618354171514511108e-01,5.326408147811889648e-02,-1.528189629316329956e-01
1.618354171514511108e-01,5.326408147811889648e-02,1.528189629316329956e-01
1.574309617280960083e-01,-1.511333137750625610e-01,-4.408207908272743225e-02
1.574309617280960083e-01,-1.511333137750625610e-01,4.408207908272743225e-02
1.572812646627426147e-01,1.196206957101821899e-01,-1.021189764142036438e-01
1.572812646627426147e-01,1.196206957101821899e-01,1.021189764142036438e-01
1.544545143842697144e-01,-1.494309604167938232e-01,-3.907151147723197937e-02
1.544545143842697144e-01,-1.494309604167938232e-01,3.907151147723197937e-02
1.512112617492675781e-01,1.392512023448944092e-01,-5.894021317362785339e-02
1.512112617492675781e-01,1.392512023448944092e-01,5.894021317362785339e-02
1.506002545356750488e-01,1.441005766391754150e-01,4.376597702503204346e-02
1.506002545356750488e-01,1.441005766391754150e-01,-4.376597702503204346e-02
1.496730148792266846e-01,-1.494883894920349121e-01,7.431796286255121231e-03
1.496730148792266846e-01,-1.494883894920349121e-01,-7.431796286255121231e-03
1.496696025133132935e-01,8.493997901678085327e-02,-1.232322454452514648e-01
1.496696025133132935e-01,8.493997901678085327e-02,1.232322454452514648e-01
1.469474881887435913e-01,-7.594129443168640137e-02,-1.258033514022827148e-01
1.469474881887435913e-01,-7.594129443168640137e-02,1.258033514022827148e-01
1.467891782522201538e-01,-5.253376439213752747e-02,-1.370666474103927612e-01
1.467891782522201538e-01,-5.253376439213752747e-02,1.370666474103927612e-01
1.438452303409576416e-01,1.074593234807252884e-02,-1.434432864189147949e-01
1.438452303409576416e-01,1.074593234807252884e-02,1.434432864189147949e-01
1.424094438552856445e-01,-1.622199453413486481e-02,-1.414825022220611572e-01
1.424094438552856445e-01,-1.622199453413486481e-02,1.414825022220611572e-01
1.335693597793579102e-01,5.084507539868354797e-02,-1.235133633017539978e-01
1.335693597793579102e-01,5.084507539868354797e-02,1.235133633017539978e-01
1.318964660167694092e-01,-8.580685406923294067e-02,-1.001691669225692749e-01
1.318964660167694092e-01,-8.580685406923294067e-02,1.001691669225692749e-01
1.314038187265396118e-01,1.016227621585130692e-02,1.310102641582489014e-01
1.314038187265396118e-01,1.016227621585130692e-02,-1.310102641582489014e-01
1.298715770244598389e-01,1.261036396026611328e-01,3.105636499822139740e-02
1.298715770244598389e-01,1.261036396026611328e-01,-3.105636499822139740e-02
1.288683265447616577e-01,-9.866711497306823730e-02,-8.289661258459091187e-02
1.288683265447616577e-01,-9.866711497306823730e-02,8.289661258459091187e-02
1.198528856039047241e-01,8.207390457391738892e-02,-8.734179288148880005e-02
1.198528856039047241e-01,8.207390457391738892e-02,8.734179288148880005e-02
1.094925254583358765e-01,1.094925254583358765e-01,0.000000000000000000e+00
1.060348451137542725e-01,-1.051083207130432129e-01,-1.398669835180044174e-02
1.060348451137542725e-01,-1.051083207130432129e-01,1.398669835180044174e-02
9.837348014116287231e-02,-3.096001781523227692e-02,-9.337461739778518677e-02
9.837348014116287231e-02,-3.096001781523227692e-02,9.337461739778518677e-02
9.748524427413940430e-02,9.619820863008499146e-02,1.578850671648979187e-02
9.748524427413940430e-02,9.619820863008499146e-02,-1.578850671648979187e-02
9.522064775228500366e-02,9.522064775228500366e-02,0.000000000000000000e+00
9.177537262439727783e-02,6.045693531632423401e-02,6.904837489128112793e-02
9.177537262439727783e-02,6.045693531632423401e-02,-6.904837489128112793e-02
8.908668905496597290e-02,-7.523601502180099487e-02,-4.770723357796669006e-02
8.908668905496597290e-02,-7.523601502180099487e-02,4.770723357796669006e-02
8.458239585161209106e-02,1.892628148198127747e-03,-8.456121385097503662e-02
8.458239585161209106e-02,1.892628148198127747e-03,8.456121385097503662e-02
8.303897827863693237e-02,7.017290592193603516e-02,-4.439859837293624878e-02
8.303897827863693237e-02,7.017290592193603516e-02,4.439859837293624878e-02
7.556768506765365601e-02,7.556768506765365601e-02,0.000000000000000000e+00
7.545299082994461060e-02,1.599811762571334839e-02,-7.373747229576110840e-02
7.545299082994461060e-02,1.599811762571334839e-02,7.373747229576110840e-02
7.448769360780715942e-02,-6.097348779439926147e-02,-4.278610274195671082e-02
7.448769360780715942e-02,-6.097348779439926147e-02,4.278610274195671082e-02
7.201850414276123047e-02,-4.215205833315849304e-02,-5.839408189058303833e-02
7.201850414276123047e-02,-4.215205833315849304e-02,5.839408189058303833e-02
7.115682214498519897e-02,-6.982453912496566772e-02,1.370496395975351334e-02
7.115682214498519897e-02,-6.982453912496566772e-02,-1.370496395975351334e-02
6.189244613051414490e-02,-1.429045572876930237e-02,-6.022007390856742859e-02
6.189244613051414490e-02,-1.429045572876930237e-02,6.022007390856742859e-02
6.181660294532775879e-02,2.249698340892791748e-02,-5.757758021354675293e-02
6.181660294532775879e-02,2.249698340892791748e-02,5.757758021354675293e-02
5.628582835197448730e-02,-3.638872876763343811e-02,4.294129833579063416e-02
5.628582835197448730e-02,-3.638872876763343811e-02,-4.294129833579063416e-02
5.586900934576988220e-02,3.626464679837226868e-02,4.249966517090797424e-02
5.586900934576988220e-02,3.626464679837226868e-02,-4.249966517090797424e-02
4.865796491503715515e-02,4.865796491503715515e-02,0.000000000000000000e+00
4.577849432826042175e-02,-4.394749179482460022e-02,-1.281751412898302078e-02
4.577849432826042175e-02,-4.394749179482460022e-02,1.281751412898302078e-02
4.465026035904884338e-02,4.266212880611419678e-02,-1.317528821527957916e-02
4.465026035904884338e-02,4.266212880611419678e-02,1.317528821527957916e-02
4.407051950693130493e-02,-4.407051950693130493e-02,0.000000000000000000e+00
4.386210069060325623e-02,-7.419643457978963852e-03,-4.322999715805053711e-02
4.386210069060325623e-02,-7.419643457978963852e-03,4.322999715805053711e-02
4.062246158719062805e-02,-1.360526401549577713e-02,3.827637806534767151e-02
4.062246158719062805e-02,-1.360526401549577713e-02,-3.827637806534767151e-02
3.909349814057350159e-02,3.491145744919776917e-02,1.759237982332706451e-02
3.909349814057350159e-02,3.491145744919776917e-02,-1.759237982332706451e-02
3.800053894519805908e-02,-3.800053894519805908e-02,0.000000000000000000e+00
3.779930993914604187e-02,2.630868740379810333e-02,-2.714112773537635803e-02
3.779930993914604187e-02,2.630868740379810333e-02,2.714112773537635803e-02
3.233981505036354065e-02,3.233981505036354065e-02,0.000000000000000000e+00
3.096488118171691895e-02,-1.597233489155769348e-02,-2.652750350534915924e-02
3.096488118171691895e-02,-1.597233489155769348e-02,2.652750350534915924e-02
3.034297190606594086e-02,-2.825260534882545471e-02,-1.106735225766897202e-02
3.034297190606594086e-02,-2.825260534882545471e-02,1.106735225766897202e-02
2.887213230133056641e-02,7.332439534366130829e-03,-2.792553231120109558e-02
2.887213230133056641e-02,7.332439534366130829e-03,2.792553231120109558e-02
2.865282632410526276e-02,-8.782652439549565315e-04,-2.863936126232147217e-02
2.865282632410526276e-02,-8.782652439549565315e-04,2.863936126232147217e-02
2.609345689415931702e-02,2.609345689415931702e-02,0.000000000000000000e+00
2.574688941240310669e-02,5.893233697861433029e-03,-2.506336197257041931e-02
2.574688941240310669e-02,5.893233697861433029e-03,2.506336197257041931e-02
2.521627955138683319e-02,-1.255724485963582993e-02,2.186724357306957245e-02
2.521627955138683319e-02,-1.255724485963582993e-02,-2.186724357306957245e-02
2.513645589351654053e-02,2.057166770100593567e-02,-1.444465201348066330e-02
2.513645589351654053e-02,2.057166770100593567e-02,1.444465201348066330e-02
2.261004038155078888e-02,-1.756898127496242523e-02,-1.423182524740695953e-02
2.261004038155078888e-02,-1.756898127496242523e-02,1.423182524740695953e-02
2.119507081806659698e-02,3.049623337574303150e-04,-2.119287848472595215e-02
2.119507081806659698e-02,3.049623337574303150e-04,2.119287848472595215e-02
1.926461234688758850e-02,1.926461234688758850e-02,0.000000000000000000e+00
1.892724074423313141e-02,-1.892724074423313141e-02,0.000000000000000000e+00
1.873818598687648773e-02,8.395639248192310333e-03,-1.675209961831569672e-02
1.873818598687648773e-02,8.395639248192310333e-03,1.675209961831569672e-02
1.566861569881439209e-02,-1.158595085144042969e-03,-1.562572270631790161e-02
1.566861569881439209e-02,-1.158595085144042969e-03,1.562572270631790161e-02
1.529602240771055222e-02,-1.529602240771055222e-02,0.000000000000000000e+00
1.503783743828535080e-02,-1.503783743828535080e-02,0.000000000000000000e+00
1.375457271933555603e-02,1.201432570815086365e-02,-6.696586031466722488e-03
1.375457271933555603e-02,1.201432570815086365e-02,6.696586031466722488e-03
9.450805373489856720e-03,7.427083328366279602e-03,-5.844326224178075790e-03
9.450805373489856720e-03,7.427083328366279602e-03,5.844326224178075790e-03
7.550220470875501633e-03,-1.683936687186360359e-03,-7.360039278864860535e-03
7.550220470875501633e-03,-1.683936687186360359e-03,7.360039278864860535e-03
7.189088501036167145e-03,6.153601687401533127e-03,-3.717012470588088036e-03
7.189088501036167145e-03,6.153601687401533127e-03,3.717012470588088036e-03
6.508247461169958115e-03,-9.363615536130964756e-04,-6.440537050366401672e-03
6.508247461169958115e-03,-9.363615536130964756e-04,6.440537050366401672e-03
5.696333479136228561e-03,-5.696333479136228561e-03,0.000000000000000000e+00
4.792000632733106613e-03,-4.792000632733106613e-03,0.000000000000000000e+00
4.489270970225334167e-03,-1.026391284540295601e-03,-4.370363429188728333e-03
4.489270970225334167e-03,-1.026391284540295601e-03,4.370363429188728333e-03
3.618617774918675423e-03,3.618617774918675423e-03,0.000000000000000000e+00
3.460088977590203285e-03,-2.844620263203978539e-03,1.969861099496483803e-03
3.460088977590203285e-03,-2.844620263203978539e-03,-1.969861099496483803e-03
3.373023122549057007e-03,1.340490300208330154e-03,-3.095217281952500343e-03
3.373023122549057007e-03,1.340490300208330154e-03,3.095217281952500343e-03
2.984997117891907692e-03,1.939221518114209175e-03,2.269278978928923607e-03
2.984997117891907692e-03,1.939221518114209175e-03,-2.269278978928923607e-03
2.258202759549021721e-03,-2.258202759549021721e-03,0.000000000000000000e+00
1.896885922178626060e-03,1.545844483189284801e-03,-1.099336543120443821e-03
1.896885922178626060e-03,1.545844483189284801e-03,1.099336543120443821e-03
1.395976869389414787e-03,-1.395976869389414787e-03,0.000000000000000000e+00
1.352875377051532269e-03,-1.049374113790690899e-03,-8.538650581613183022e-04
1.352875377051532269e-03,-1.049374113790690899e-03,8.538650581613183022e-04
7.055007736198604107e-04,7.055007736198604107e-04,0.000000000000000000e+00
5.790666909888386726e-04,-4.665798333007842302e-04,3.429599746596068144e-04
5.790666909888386726e-04,-4.665798333007842302e-04,-3.429599746596068144e-04
3.250406589359045029e-04,3.250406589359045029e-04,0.000000000000000000e+00


==> figures/parameter_recovery/transition/best_beliefnet/m32_d4_eigvals.csv <==
magnitude,real,imaginary
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
5.439981818199157715e-01,-1.301248967647552490e-01,-5.282059907913208008e-01
5.439981818199157715e-01,-1.301248967647552490e-01,5.282059907913208008e-01
5.082315299659967422e-03,-5.082315299659967422e-03,0.000000000000000000e+00


==> figures/parameter_recovery/transition/best_beliefnet/m32_d64_eigvals.csv <==
magnitude,real,imaginary
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.639918565750122070e-01,6.548363566398620605e-01,-5.636233687400817871e-01
8.639918565750122070e-01,6.548363566398620605e-01,5.636233687400817871e-01
8.613941669464111328e-01,4.917161464691162109e-01,7.072588205337524414e-01
8.613941669464111328e-01,4.917161464691162109e-01,-7.072588205337524414e-01
8.576092123985290527e-01,7.435573339462280273e-01,-4.273360371589660645e-01
8.576092123985290527e-01,7.435573339462280273e-01,4.273360371589660645e-01
8.462146520614624023e-01,8.256492018699645996e-01,-1.854255050420761108e-01
8.462146520614624023e-01,8.256492018699645996e-01,1.854255050420761108e-01
8.457431197166442871e-01,-8.262068033218383789e-02,-8.416978120803833008e-01
8.457431197166442871e-01,-8.262068033218383789e-02,8.416978120803833008e-01
8.425782918930053711e-01,-8.357485532760620117e-01,1.070634350180625916e-01
8.425782918930053711e-01,-8.357485532760620117e-01,-1.070634350180625916e-01
8.425371646881103516e-01,8.362276107072830200e-02,-8.383770585060119629e-01
8.425371646881103516e-01,8.362276107072830200e-02,8.383770585060119629e-01
8.267620801925659180e-01,-7.163404226303100586e-01,-4.127855896949768066e-01
8.267620801925659180e-01,-7.163404226303100586e-01,4.127855896949768066e-01
8.213288187980651855e-01,-7.749775648117065430e-01,2.720123827457427979e-01
8.213288187980651855e-01,-7.749775648117065430e-01,-2.720123827457427979e-01
8.168783187866210938e-01,3.421480953693389893e-01,7.417714595794677734e-01
8.168783187866210938e-01,3.421480953693389893e-01,-7.417714595794677734e-01
8.130108714103698730e-01,-3.402772843837738037e-01,-7.383753061294555664e-01
8.130108714103698730e-01,-3.402772843837738037e-01,7.383753061294555664e-01
8.090959787368774414e-01,7.433574795722961426e-01,-3.194620013236999512e-01
8.090959787368774414e-01,7.433574795722961426e-01,3.194620013236999512e-01
8.038321137428283691e-01,2.412732243537902832e-01,-7.667680978775024414e-01
8.038321137428283691e-01,2.412732243537902832e-01,7.667680978775024414e-01
7.978435754776000977e-01,-2.504013180732727051e-01,-7.575312852859497070e-01
7.978435754776000977e-01,-2.504013180732727051e-01,7.575312852859497070e-01
7.973405122756958008e-01,-5.445508956909179688e-01,-5.824226140975952148e-01
7.973405122756958008e-01,-5.445508956909179688e-01,5.824226140975952148e-01
7.907394766807556152e-01,-4.188635647296905518e-01,6.706878542900085449e-01
7.907394766807556152e-01,-4.188635647296905518e-01,-6.706878542900085449e-01
7.588818669319152832e-01,-5.217350721359252930e-01,-5.510845184326171875e-01
7.588818669319152832e-01,-5.217350721359252930e-01,5.510845184326171875e-01
7.502295374870300293e-01,-6.362990736961364746e-01,-3.974517583847045898e-01
7.502295374870300293e-01,-6.362990736961364746e-01,3.974517583847045898e-01
6.740387082099914551e-01,-4.991409927606582642e-02,-6.721879839897155762e-01
6.740387082099914551e-01,-4.991409927606582642e-02,6.721879839897155762e-01
6.503062844276428223e-01,2.603950500488281250e-01,-5.958965420722961426e-01
6.503062844276428223e-01,2.603950500488281250e-01,5.958965420722961426e-01
6.246646642684936523e-01,6.067065000534057617e-01,-1.487050652503967285e-01
6.246646642684936523e-01,6.067065000534057617e-01,1.487050652503967285e-01
5.985596776008605957e-01,-5.944392085075378418e-01,-7.011224329471588135e-02
5.985596776008605957e-01,-5.944392085075378418e-01,7.011224329471588135e-02
5.959283709526062012e-01,-5.959283709526062012e-01,0.000000000000000000e+00
5.873782634735107422e-01,4.595896601676940918e-01,3.657739162445068359e-01
5.873782634735107422e-01,4.595896601676940918e-01,-3.657739162445068359e-01
5.268989205360412598e-01,1.278672218322753906e-01,5.111482143402099609e-01
5.268989205360412598e-01,1.278672218322753906e-01,-5.111482143402099609e-01
4.561483263969421387e-01,-2.734525501728057861e-01,3.650958538055419922e-01
4.561483263969421387e-01,-2.734525501728057861e-01,-3.650958538055419922e-01
4.480869472026824951e-01,-4.480869472026824951e-01,0.000000000000000000e+00
4.230943322181701660e-01,3.089589774608612061e-01,-2.890556454658508301e-01
4.230943322181701660e-01,3.089589774608612061e-01,2.890556454658508301e-01
3.484733700752258301e-01,3.484733700752258301e-01,0.000000000000000000e+00
1.997765600681304932e-01,1.997765600681304932e-01,0.000000000000000000e+00
9.804780781269073486e-02,-9.804780781269073486e-02,0.000000000000000000e+00
5.525602959096431732e-03,-3.029463579878211021e-03,4.621108062565326691e-03
5.525602959096431732e-03,-3.029463579878211021e-03,-4.621108062565326691e-03
5.487630609422922134e-03,5.487630609422922134e-03,0.000000000000000000e+00
1.876529422588646412e-03,1.876529422588646412e-03,0.000000000000000000e+00
1.433652476407587528e-03,-1.433652476407587528e-03,0.000000000000000000e+00
6.821319111622869968e-04,6.821319111622869968e-04,0.000000000000000000e+00


==> figures/parameter_recovery/transition/best_bw/m128_d16_eigvals.csv <==
magnitude,real,imaginary
1.000000000000004441e+00,1.000000000000004441e+00,0.000000000000000000e+00
8.260253739304123100e-01,-4.110912137190965154e-01,-7.164648856572369828e-01
8.260253739304123100e-01,-4.110912137190965154e-01,7.164648856572369828e-01
8.159478328829166127e-01,4.165710917145960535e-01,-7.015977419676019400e-01
8.159478328829166127e-01,4.165710917145960535e-01,7.015977419676019400e-01
8.108283532960264273e-01,-8.108283532960264273e-01,0.000000000000000000e+00
7.789214940417821254e-01,7.789214940417821254e-01,0.000000000000000000e+00
7.125051155263729674e-01,7.125051155263729674e-01,0.000000000000000000e+00
6.886537898367389721e-01,-3.314806421700838834e-01,-6.036262304796008449e-01
6.886537898367389721e-01,-3.314806421700838834e-01,6.036262304796008449e-01
4.872616964241521242e-01,-4.759543686301472842e-01,1.043618693969236011e-01
4.872616964241521242e-01,-4.759543686301472842e-01,-1.043618693969236011e-01
1.076572477217191681e-01,2.822195970455843028e-02,1.038922710188293352e-01
1.076572477217191681e-01,2.822195970455843028e-02,-1.038922710188293352e-01
1.535518381773674432e-02,-1.944703156946014228e-03,1.523153963681441250e-02
1.535518381773674432e-02,-1.944703156946014228e-03,-1.523153963681441250e-02


==> figures/parameter_recovery/transition/best_bw/m128_d256_eigvals.csv <==
magnitude,real,imaginary
1.000000000000002442e+00,1.000000000000002442e+00,0.000000000000000000e+00
9.040990002163633577e-01,1.791962554234550475e-01,-8.861623464323225008e-01
9.040990002163633577e-01,1.791962554234550475e-01,8.861623464323225008e-01
9.039378532651641818e-01,7.508171518620831986e-01,-5.033659176338254326e-01
9.039378532651641818e-01,7.508171518620831986e-01,5.033659176338254326e-01
9.029450656684349097e-01,-4.972767417792275380e-01,7.536747532592622534e-01
9.029450656684349097e-01,-4.972767417792275380e-01,-7.536747532592622534e-01
9.029306802523070496e-01,-7.949271323753985818e-01,4.282226845396206460e-01
9.029306802523070496e-01,-7.949271323753985818e-01,-4.282226845396206460e-01
9.019830181035288774e-01,-4.200062668084356132e-01,-7.982281007260970673e-01
9.019830181035288774e-01,-4.200062668084356132e-01,7.982281007260970673e-01
9.009786126357176572e-01,-7.498367833394123938e-01,-4.995070157447097370e-01
9.009786126357176572e-01,-7.498367833394123938e-01,4.995070157447097370e-01
9.000607528887245579e-01,3.035337712409436062e-03,-9.000556347335365581e-01
9.000607528887245579e-01,3.035337712409436062e-03,9.000556347335365581e-01
9.000576966109385957e-01,-2.633541370922599656e-01,-8.606674478014023633e-01
9.000576966109385957e-01,-2.633541370922599656e-01,8.606674478014023633e-01
8.992282448434033570e-01,-6.964953931552120281e-01,5.687755300975194661e-01
8.992282448434033570e-01,-6.964953931552120281e-01,-5.687755300975194661e-01
8.989127725446003359e-01,-8.314337000845501979e-01,3.417048068253277227e-01
8.989127725446003359e-01,-8.314337000845501979e-01,-3.417048068253277227e-01
8.984886319687027667e-01,8.812615724817789431e-01,1.750995792226051062e-01
8.984886319687027667e-01,8.812615724817789431e-01,-1.750995792226051062e-01
8.983963157116117149e-01,8.294871972361157475e-01,-3.450607623384194245e-01
8.983963157116117149e-01,8.294871972361157475e-01,3.450607623384194245e-01
8.981755287969107604e-01,-3.471721948848084383e-01,-8.283663124659734756e-01
8.981755287969107604e-01,-3.471721948848084383e-01,8.283663124659734756e-01
8.978476228814763482e-01,8.934223131013138142e-01,8.903327673749804327e-02
8.978476228814763482e-01,8.934223131013138142e-01,-8.903327673749804327e-02
8.978015317528001971e-01,7.894591805726127731e-01,4.275532629126960749e-01
8.978015317528001971e-01,7.894591805726127731e-01,-4.275532629126960749e-01
8.976890527136860420e-01,5.007217399691445969e-01,7.450660202185221959e-01
8.976890527136860420e-01,5.007217399691445969e-01,-7.450660202185221959e-01
8.974456652147553282e-01,4.217037100405880423e-01,7.921961265688935994e-01
8.974456652147553282e-01,4.217037100405880423e-01,-7.921961265688935994e-01
8.966812437005025060e-01,3.401998194883552040e-01,-8.296392804251560005e-01
8.966812437005025060e-01,3.401998194883552040e-01,8.296392804251560005e-01
8.966630866336079420e-01,-5.671528009294906081e-01,6.945087410026908881e-01
8.966630866336079420e-01,-5.671528009294906081e-01,-6.945087410026908881e-01
8.965493288530989036e-01,-1.799924923364754625e-01,8.782957370780333228e-01
8.965493288530989036e-01,-1.799924923364754625e-01,-8.782957370780333228e-01
8.955959124157512052e-01,9.526193032087110213e-02,8.905151334858624201e-01
8.955959124157512052e-01,9.526193032087110213e-02,-8.905151334858624201e-01
8.955662107259367843e-01,-8.782635208330898946e-01,-1.751913975281825242e-01
8.955662107259367843e-01,-8.782635208330898946e-01,1.751913975281825242e-01
8.954668303192191425e-01,-6.368123445248403680e-01,6.295481570640369950e-01
8.954668303192191425e-01,-6.368123445248403680e-01,-6.295481570640369950e-01
8.953837192001273815e-01,2.629670439352623790e-01,8.558973877823218279e-01
8.953837192001273815e-01,2.629670439352623790e-01,-8.558973877823218279e-01
8.950394832112594790e-01,6.921078623891914194e-01,5.675230244898815668e-01
8.950394832112594790e-01,6.921078623891914194e-01,-5.675230244898815668e-01
8.949895414350264033e-01,-8.571186415560279048e-01,-2.575925340052159784e-01
8.949895414350264033e-01,-8.571186415560279048e-01,2.575925340052159784e-01
8.948963227875665893e-01,5.718197229467808507e-01,6.883760839742876225e-01
8.948963227875665893e-01,5.718197229467808507e-01,-6.883760839742876225e-01
8.945977754305747265e-01,6.337889116676703738e-01,-6.313610656767194573e-01
8.945977754305747265e-01,6.337889116676703738e-01,6.313610656767194573e-01
8.945529718549704024e-01,-8.136922425670856107e-02,8.908445817304054826e-01
8.945529718549704024e-01,-8.136922425670856107e-02,-8.908445817304054826e-01
8.913133763433741530e-01,-8.871231627799782693e-01,-8.632513485580804724e-02
8.913133763433741530e-01,-8.871231627799782693e-01,8.632513485580804724e-02
8.910265949317428547e-01,8.530102706451935246e-01,-2.574914970430478012e-01
8.910265949317428547e-01,8.530102706451935246e-01,2.574914970430478012e-01
8.897843015631773378e-01,-8.897843015631773378e-01,0.000000000000000000e+00
5.488373576807096255e-01,-5.099419695340369485e-02,-5.464632074193289668e-01
5.488373576807096255e-01,-5.099419695340369485e-02,5.464632074193289668e-01
5.464775512819314285e-01,5.035007133348448072e-01,2.124258593636813852e-01
5.464775512819314285e-01,5.035007133348448072e-01,-2.124258593636813852e-01
5.369440770677760266e-01,-4.236923672159010335e-01,-3.298389301782794769e-01
5.369440770677760266e-01,-4.236923672159010335e-01,3.298389301782794769e-01
5.241521212985632561e-01,3.148172040135499561e-01,4.190770505752786090e-01
5.241521212985632561e-01,3.148172040135499561e-01,-4.190770505752786090e-01
5.205778810932251144e-01,2.059160211891750136e-01,-4.781212424700782004e-01
5.205778810932251144e-01,2.059160211891750136e-01,4.781212424700782004e-01
5.139597649480539543e-01,-4.701765701358280314e-01,-2.075780163715984783e-01
5.139597649480539543e-01,-4.701765701358280314e-01,2.075780163715984783e-01
5.072655518147749509e-01,-5.009825935042000467e-01,-7.959133786885068396e-02
5.072655518147749509e-01,-5.009825935042000467e-01,7.959133786885068396e-02
5.033250546505417811e-01,4.024438547330516647e-01,3.022830700296880169e-01
5.033250546505417811e-01,4.024438547330516647e-01,-3.022830700296880169e-01
5.013801021075363629e-01,2.937232654635829610e-02,5.005190038576134981e-01
5.013801021075363629e-01,2.937232654635829610e-02,-5.005190038576134981e-01
4.995983891130463261e-01,4.837974582986948047e-01,-1.246537995733522503e-01
4.995983891130463261e-01,4.837974582986948047e-01,1.246537995733522503e-01
4.867299469564282388e-01,-2.228990356106449189e-01,-4.326916467740645755e-01
4.867299469564282388e-01,-2.228990356106449189e-01,4.326916467740645755e-01
4.827644598240254936e-01,-4.827644598240254936e-01,0.000000000000000000e+00
4.735053070202989711e-01,-9.210587349892793152e-02,-4.644607452125389946e-01
4.735053070202989711e-01,-9.210587349892793152e-02,4.644607452125389946e-01
4.478036772858935977e-01,-2.760118329332078568e-01,-3.526267168999247525e-01
4.478036772858935977e-01,-2.760118329332078568e-01,3.526267168999247525e-01
4.453707481334579499e-01,2.171179575550201690e-01,-3.888635953648689192e-01
4.453707481334579499e-01,2.171179575550201690e-01,3.888635953648689192e-01
4.395170372801571745e-01,-3.188716876503666642e-01,-3.024831778372709112e-01
4.395170372801571745e-01,-3.188716876503666642e-01,3.024831778372709112e-01
4.192224567821382086e-01,4.145067923056295900e-01,-6.270237158951287582e-02
4.192224567821382086e-01,4.145067923056295900e-01,6.270237158951287582e-02
3.670088281488488313e-01,-4.536382123464970800e-02,-3.641944585824748448e-01
3.670088281488488313e-01,-4.536382123464970800e-02,3.641944585824748448e-01
3.574449576054942734e-01,3.574449576054942734e-01,0.000000000000000000e+00
3.522614600500156290e-01,-2.797510410798009772e-01,2.140735650456082328e-01
3.522614600500156290e-01,-2.797510410798009772e-01,-2.140735650456082328e-01
3.489897853223096202e-01,-3.229572856367334266e-01,1.322590711953820497e-01
3.489897853223096202e-01,-3.229572856367334266e-01,-1.322590711953820497e-01
3.386017231019219365e-01,2.464614153892111248e-01,-2.321807434132670267e-01
3.386017231019219365e-01,2.464614153892111248e-01,2.321807434132670267e-01
3.325253563179894623e-01,-1.811332128072386805e-01,2.788617431856392770e-01
3.325253563179894623e-01,-1.811332128072386805e-01,-2.788617431856392770e-01
3.256932367916485216e-01,2.127155338044653399e-01,2.466337085033231680e-01
3.256932367916485216e-01,2.127155338044653399e-01,-2.466337085033231680e-01
3.228072727111119256e-01,5.246194037901179968e-02,-3.185157454928330689e-01
3.228072727111119256e-01,5.246194037901179968e-02,3.185157454928330689e-01
3.133527268117592968e-01,3.044990074036396654e-01,7.396138107528311967e-02
3.133527268117592968e-01,3.044990074036396654e-01,-7.396138107528311967e-02
2.727358593443509061e-01,1.934852396398497876e-01,1.922194345372273683e-01
2.727358593443509061e-01,1.934852396398497876e-01,-1.922194345372273683e-01
2.676251151356873748e-01,-7.131708060360741896e-02,2.579478169428237044e-01
2.676251151356873748e-01,-7.131708060360741896e-02,-2.579478169428237044e-01
2.579398283006142378e-01,-2.558459297438803737e-01,3.279962282160849008e-02
2.579398283006142378e-01,-2.558459297438803737e-01,-3.279962282160849008e-02
2.389397453789078862e-01,-2.185880196382963270e-01,9.649600816792944236e-02
2.389397453789078862e-01,-2.185880196382963270e-01,-9.649600816792944236e-02
2.361657815797901239e-01,-1.586879746840004213e-01,1.749068411466034034e-01
2.361657815797901239e-01,-1.586879746840004213e-01,-1.749068411466034034e-01
2.355056755455099959e-01,4.246537126130064260e-02,2.316454520550466634e-01
2.355056755455099959e-01,4.246537126130064260e-02,-2.316454520550466634e-01
2.297382879942717060e-01,2.207317841789623036e-01,6.369584306460619738e-02
2.297382879942717060e-01,2.207317841789623036e-01,-6.369584306460619738e-02
2.169845089774045110e-01,-9.066591868722340131e-02,1.971343915321908946e-01
2.169845089774045110e-01,-9.066591868722340131e-02,-1.971343915321908946e-01
2.033050738654847422e-01,-1.437552568794417951e-01,-1.437615358118294051e-01
2.033050738654847422e-01,-1.437552568794417951e-01,1.437615358118294051e-01
2.006340185520310571e-01,2.006340185520310571e-01,0.000000000000000000e+00
1.986436860779269564e-01,1.378757341730628971e-01,-1.430020837081225626e-01
1.986436860779269564e-01,1.378757341730628971e-01,1.430020837081225626e-01
1.985469931780417530e-01,-1.815271780724785344e-01,8.042880156438997341e-02
1.985469931780417530e-01,-1.815271780724785344e-01,-8.042880156438997341e-02
1.962110257280566261e-01,1.199674826209667644e-01,-1.552629051990337405e-01
1.962110257280566261e-01,1.199674826209667644e-01,1.552629051990337405e-01
1.885715954002624706e-01,-1.889746950679080384e-02,-1.876223127403566504e-01
1.885715954002624706e-01,-1.889746950679080384e-02,1.876223127403566504e-01
1.737063777762025696e-01,1.174311774726692625e-01,-1.279993134259370113e-01
1.737063777762025696e-01,1.174311774726692625e-01,1.279993134259370113e-01
1.721683494137911108e-01,1.712127832713489228e-01,-1.811417633643234992e-02
1.721683494137911108e-01,1.712127832713489228e-01,1.811417633643234992e-02
1.610842870936852189e-01,-1.608072424622493113e-01,-9.443427352829587493e-03
1.610842870936852189e-01,-1.608072424622493113e-01,9.443427352829587493e-03
1.511726461882482719e-01,-2.725020289790050856e-02,-1.486963193814176132e-01
1.511726461882482719e-01,-2.725020289790050856e-02,1.486963193814176132e-01
1.475003327247560725e-01,-1.083708597452330835e-01,-1.000605062549294183e-01
1.475003327247560725e-01,-1.083708597452330835e-01,1.000605062549294183e-01
1.430838449465378082e-01,8.478794302669501876e-03,-1.428324078487018256e-01
1.430838449465378082e-01,8.478794302669501876e-03,1.428324078487018256e-01
1.380340668739057364e-01,1.798343583990322236e-02,-1.368575889497617992e-01
1.380340668739057364e-01,1.798343583990322236e-02,1.368575889497617992e-01
1.338519468142246871e-01,-1.338519468142246871e-01,0.000000000000000000e+00
1.333022045353711160e-01,1.333022045353711160e-01,0.000000000000000000e+00
1.276667956464289932e-01,1.073339254884008720e-01,-6.912480849794425120e-02
1.276667956464289932e-01,1.073339254884008720e-01,6.912480849794425120e-02
1.208003324230148973e-01,-1.001119410891777306e-01,-6.760413866671118044e-02
1.208003324230148973e-01,-1.001119410891777306e-01,6.760413866671118044e-02
1.178733352684899344e-01,-5.244314728341623738e-02,-1.055643854258042219e-01
1.178733352684899344e-01,-5.244314728341623738e-02,1.055643854258042219e-01
1.166175127070433887e-01,7.778924124897865222e-02,-8.688197866005140102e-02
1.166175127070433887e-01,7.778924124897865222e-02,8.688197866005140102e-02
1.117548110780281073e-01,2.988830771214225773e-02,-1.076839210894089405e-01
1.117548110780281073e-01,2.988830771214225773e-02,1.076839210894089405e-01
1.046067035240775406e-01,1.046067035240775406e-01,0.000000000000000000e+00
1.042846318307166370e-01,5.593169100250916514e-02,-8.801664829830746495e-02
1.042846318307166370e-01,5.593169100250916514e-02,8.801664829830746495e-02
9.940937774822264372e-02,9.305770748547353977e-02,-3.496408817396590846e-02
9.940937774822264372e-02,9.305770748547353977e-02,3.496408817396590846e-02
9.916585863530692768e-02,4.007584224395052686e-02,-9.070719038375993359e-02
9.916585863530692768e-02,4.007584224395052686e-02,9.070719038375993359e-02
9.608847381472893079e-02,-1.709432375238546103e-02,-9.455569203116476196e-02
9.608847381472893079e-02,-1.709432375238546103e-02,9.455569203116476196e-02
9.128600979265397153e-02,-7.564744953011601214e-02,5.109402081900649151e-02
9.128600979265397153e-02,-7.564744953011601214e-02,-5.109402081900649151e-02
9.079931585576384023e-02,9.079931585576384023e-02,0.000000000000000000e+00
9.023254477518989625e-02,-8.997726842355274757e-02,6.782573526515218651e-03
9.023254477518989625e-02,-8.997726842355274757e-02,-6.782573526515218651e-03
8.660571922211357521e-02,-5.580031512209164893e-03,-8.642577075330207248e-02
8.660571922211357521e-02,-5.580031512209164893e-03,8.642577075330207248e-02
8.439044175232775225e-02,6.065923295886424538e-02,-5.867030011850340315e-02
8.439044175232775225e-02,6.065923295886424538e-02,5.867030011850340315e-02
8.406072506916750786e-02,-3.257571213246501785e-02,-7.749211881357315201e-02
8.406072506916750786e-02,-3.257571213246501785e-02,7.749211881357315201e-02
8.226043699829686806e-02,-7.860606460953664665e-02,2.424595021342981424e-02
8.226043699829686806e-02,-7.860606460953664665e-02,-2.424595021342981424e-02
7.867906075416686296e-02,-5.036183424021808963e-02,-6.044898885108563463e-02
7.867906075416686296e-02,-5.036183424021808963e-02,6.044898885108563463e-02
7.224315882975886061e-02,-6.046705302366453538e-02,-3.953238541164834363e-02
7.224315882975886061e-02,-6.046705302366453538e-02,3.953238541164834363e-02
7.005450747302732761e-02,6.423527483304906915e-02,-2.795466838313581670e-02
7.005450747302732761e-02,6.423527483304906915e-02,2.795466838313581670e-02
6.894392226480407226e-02,5.140769946475637342e-02,-4.594031838153315311e-02
6.894392226480407226e-02,5.140769946475637342e-02,4.594031838153315311e-02
6.310267305482120115e-02,1.878202485296851659e-02,-6.024269988211129051e-02
6.310267305482120115e-02,1.878202485296851659e-02,6.024269988211129051e-02
5.928163372549746096e-02,2.573712267900840622e-02,-5.340330152125156299e-02
5.928163372549746096e-02,2.573712267900840622e-02,5.340330152125156299e-02
5.679909898427962928e-02,-3.209879928055414666e-02,-4.685941453083566216e-02
5.679909898427962928e-02,-3.209879928055414666e-02,4.685941453083566216e-02
5.550619860570956549e-02,-5.312182572644350703e-02,-1.609377877149549205e-02
5.550619860570956549e-02,-5.312182572644350703e-02,1.609377877149549205e-02
5.194445390421476710e-02,5.034785766550728403e-02,-1.277965257356051057e-02
5.194445390421476710e-02,5.034785766550728403e-02,1.277965257356051057e-02
4.973079912055903412e-02,-4.973079912055903412e-02,0.000000000000000000e+00
4.879259959664582202e-02,-3.823806921078848516e-03,4.864253566611131951e-02
4.879259959664582202e-02,-3.823806921078848516e-03,-4.864253566611131951e-02
4.681602317580130929e-02,-4.348327298685671083e-02,1.734776632156609724e-02
4.681602317580130929e-02,-4.348327298685671083e-02,-1.734776632156609724e-02
4.236828446636121959e-02,4.068433337165465458e-02,1.182609600530002726e-02
4.236828446636121959e-02,4.068433337165465458e-02,-1.182609600530002726e-02
4.200927427092265853e-02,3.123007566742637409e-02,2.809735750166601764e-02
4.200927427092265853e-02,3.123007566742637409e-02,-2.809735750166601764e-02
4.189668667732159707e-02,1.612066688318690433e-02,3.867113204677331134e-02
4.189668667732159707e-02,1.612066688318690433e-02,-3.867113204677331134e-02
3.967387863317745761e-02,-3.121005119559857460e-02,2.449386352064962871e-02
3.967387863317745761e-02,-3.121005119559857460e-02,-2.449386352064962871e-02
3.758871321793336856e-02,-1.694439916702883062e-02,3.355292384053037286e-02
3.758871321793336856e-02,-1.694439916702883062e-02,-3.355292384053037286e-02
3.755866322740110397e-02,2.488317540896640284e-02,-2.813326794021522859e-02
3.755866322740110397e-02,2.488317540896640284e-02,2.813326794021522859e-02
3.696518069802944007e-02,-2.323401098997941380e-02,-2.875074464001730820e-02
3.696518069802944007e-02,-2.323401098997941380e-02,2.875074464001730820e-02
3.376268334722810904e-02,4.289154243997554683e-03,3.348913170980089699e-02
3.376268334722810904e-02,4.289154243997554683e-03,-3.348913170980089699e-02
3.239504258598505104e-02,2.166776690396468585e-02,2.408208175268985313e-02
3.239504258598505104e-02,2.166776690396468585e-02,-2.408208175268985313e-02
2.504573063822220988e-02,-2.376556536165790740e-02,7.904841949283272773e-03
2.504573063822220988e-02,-2.376556536165790740e-02,-7.904841949283272773e-03
2.417638836339730188e-02,2.406646017330535750e-02,2.302878421567180426e-03
2.417638836339730188e-02,2.406646017330535750e-02,-2.302878421567180426e-03
2.376508757855748388e-02,2.376508757855748388e-02,0.000000000000000000e+00
2.047574489610686291e-02,1.292664894892227301e-02,-1.587947971445452869e-02
2.047574489610686291e-02,1.292664894892227301e-02,1.587947971445452869e-02
2.013934189464598040e-02,-2.013934189464598040e-02,0.000000000000000000e+00
1.646934478119482792e-02,-5.768087408018416880e-04,1.645924084514240049e-02
1.646934478119482792e-02,-5.768087408018416880e-04,-1.645924084514240049e-02
1.236359145173189511e-02,-1.236359145173189511e-02,0.000000000000000000e+00
1.049783507835129123e-02,-6.874857814257622976e-03,-7.933528304985353399e-03
1.049783507835129123e-02,-6.874857814257622976e-03,7.933528304985353399e-03
1.020480035776567991e-02,2.159400645600430442e-03,-9.973712407806582803e-03
1.020480035776567991e-02,2.159400645600430442e-03,9.973712407806582803e-03
9.755556696029123523e-03,7.627151600729490874e-03,-6.082552499479821836e-03
9.755556696029123523e-03,7.627151600729490874e-03,6.082552499479821836e-03
8.602498885631318370e-03,8.602498885631318370e-03,0.000000000000000000e+00
5.632677565434711202e-03,1.565659772404302905e-03,5.410708459455786101e-03
5.632677565434711202e-03,1.565659772404302905e-03,-5.410708459455786101e-03
5.002484427822798639e-03,-5.002484427822798639e-03,0.000000000000000000e+00
3.768773031808822938e-03,3.203348942618993236e-03,1.985498858501622693e-03
3.768773031808822938e-03,3.203348942618993236e-03,-1.985498858501622693e-03
3.437342642648774389e-03,-2.679803260710310244e-03,-2.152667862643480121e-03
3.437342642648774389e-03,-2.679803260710310244e-03,2.152667862643480121e-03
7.698246238074689038e-04,-7.698246238074689038e-04,0.000000000000000000e+00


==> figures/parameter_recovery/transition/best_bw/m128_d4_eigvals.csv <==
magnitude,real,imaginary
1.000000000000000222e+00,1.000000000000000222e+00,0.000000000000000000e+00
7.654493348523797591e-01,3.161094758988649417e-02,-7.647963338160167490e-01
7.654493348523797591e-01,3.161094758988649417e-02,7.647963338160167490e-01
7.336557581497609171e-01,-7.336557581497609171e-01,0.000000000000000000e+00


==> figures/parameter_recovery/transition/best_bw/m128_d64_eigvals.csv <==
magnitude,real,imaginary
9.999999999999984457e-01,9.999999999999984457e-01,0.000000000000000000e+00
8.706812700709305464e-01,5.765401989859275655e-01,6.524471419246128390e-01
8.706812700709305464e-01,5.765401989859275655e-01,-6.524471419246128390e-01
8.697970307770640508e-01,-6.584648170249404742e-02,-8.673010524587181358e-01
8.697970307770640508e-01,-6.584648170249404742e-02,8.673010524587181358e-01
8.682937196245346101e-01,-6.926611884658373519e-01,-5.235976141394302896e-01
8.682937196245346101e-01,-6.926611884658373519e-01,5.235976141394302896e-01
8.666536210186439604e-01,-8.489191555624138186e-01,1.744269650711312847e-01
8.666536210186439604e-01,-8.489191555624138186e-01,-1.744269650711312847e-01
8.621249358675077135e-01,-3.821850409441063245e-01,-7.727832810840993272e-01
8.621249358675077135e-01,-3.821850409441063245e-01,7.727832810840993272e-01
8.614716911586597359e-01,-4.532944862900580851e-01,-7.325691662681370619e-01
8.614716911586597359e-01,-4.532944862900580851e-01,7.325691662681370619e-01
8.562525174470665412e-01,2.562342233058956809e-01,8.170143183820363086e-01
8.562525174470665412e-01,2.562342233058956809e-01,-8.170143183820363086e-01
8.493492326482238175e-01,7.732087662428530628e-01,3.514858785290406185e-01
8.493492326482238175e-01,7.732087662428530628e-01,-3.514858785290406185e-01
8.435400490070930068e-01,6.789164238546003816e-01,5.006319043962035309e-01
8.435400490070930068e-01,6.789164238546003816e-01,-5.006319043962035309e-01
8.357045175793880176e-01,-2.655599561896514471e-01,-7.923887621433988171e-01
8.357045175793880176e-01,-2.655599561896514471e-01,7.923887621433988171e-01
8.323954920975092930e-01,8.154214134332069541e-01,1.672428586781680160e-01
8.323954920975092930e-01,8.154214134332069541e-01,-1.672428586781680160e-01
8.302385096838631462e-01,-7.612211819642304977e-01,-3.314186100554130654e-01
8.302385096838631462e-01,-7.612211819642304977e-01,3.314186100554130654e-01
8.272849313189666320e-01,-5.334273836233602850e-01,6.323413508447504050e-01
8.272849313189666320e-01,-5.334273836233602850e-01,-6.323413508447504050e-01
8.251000635721694731e-01,9.158657422152907679e-02,-8.200012282485693582e-01
8.251000635721694731e-01,9.158657422152907679e-02,8.200012282485693582e-01
8.247991785332391412e-01,-8.247991785332391412e-01,0.000000000000000000e+00
8.234201596077493912e-01,8.178372209057528375e-01,9.572376585574976504e-02
8.234201596077493912e-01,8.178372209057528375e-01,-9.572376585574976504e-02
8.207487404829102440e-01,-5.747560140849052868e-01,5.859044455177957467e-01
8.207487404829102440e-01,-5.747560140849052868e-01,-5.859044455177957467e-01
8.041488210636460465e-01,3.756655407590142604e-01,-7.110068409686992608e-01
8.041488210636460465e-01,3.756655407590142604e-01,7.110068409686992608e-01
8.019809784720620671e-01,7.326190313796456799e-01,-3.262557964103560137e-01
8.019809784720620671e-01,7.326190313796456799e-01,3.262557964103560137e-01
7.964814958986642379e-01,-1.785680437435311352e-01,-7.762063044465576933e-01
7.964814958986642379e-01,-1.785680437435311352e-01,7.762063044465576933e-01
7.956754709543750748e-01,8.868975653106744850e-02,-7.907171315741973183e-01
7.956754709543750748e-01,8.868975653106744850e-02,7.907171315741973183e-01
7.930703934419178758e-01,4.015368266149247911e-01,-6.839070301043368438e-01
7.930703934419178758e-01,4.015368266149247911e-01,6.839070301043368438e-01
7.839557461413423356e-01,-6.765430091217449204e-01,3.960759633157804327e-01
7.839557461413423356e-01,-6.765430091217449204e-01,-3.960759633157804327e-01
7.748889945202530605e-01,-7.634982568476369469e-01,-1.323758498338293565e-01
7.748889945202530605e-01,-7.634982568476369469e-01,1.323758498338293565e-01
7.678665951457456229e-01,5.687204067987565725e-01,5.159226752444374675e-01
7.678665951457456229e-01,5.687204067987565725e-01,-5.159226752444374675e-01
1.221191009402884109e-01,4.715890505419563505e-02,1.126459608177484278e-01
1.221191009402884109e-01,4.715890505419563505e-02,-1.126459608177484278e-01
9.168570280535488781e-02,-9.168570280535488781e-02,0.000000000000000000e+00
8.397750626773180238e-02,2.261519327661207918e-02,-8.087505543743642167e-02
8.397750626773180238e-02,2.261519327661207918e-02,8.087505543743642167e-02
6.219060569496574764e-02,-2.845361820753793125e-02,-5.529975630693477473e-02
6.219060569496574764e-02,-2.845361820753793125e-02,5.529975630693477473e-02
3.169662814045950266e-02,-2.098257138993926685e-02,-2.375727116780610229e-02
3.169662814045950266e-02,-2.098257138993926685e-02,2.375727116780610229e-02
2.945789090234200713e-02,1.032759636305373083e-02,-2.758818750436721132e-02
2.945789090234200713e-02,1.032759636305373083e-02,2.758818750436721132e-02
2.387899291721317860e-02,2.387899291721317860e-02,0.000000000000000000e+00
8.596709742270483914e-03,8.596709742270483914e-03,0.000000000000000000e+00
4.390083687763078613e-03,-4.390083687763078613e-03,0.000000000000000000e+00


==> figures/parameter_recovery/transition/best_bw/m32_d16_eigvals.csv <==
magnitude,real,imaginary
1.000000000000000666e+00,1.000000000000000666e+00,0.000000000000000000e+00
7.988398741201908626e-01,-3.876842190219456641e-01,-6.984597989903974513e-01
7.988398741201908626e-01,-3.876842190219456641e-01,6.984597989903974513e-01
7.905933507269127247e-01,-1.972892944935183412e-01,-7.655813349944322610e-01
7.905933507269127247e-01,-1.972892944935183412e-01,7.655813349944322610e-01
7.704103463653895201e-01,-6.733064167960761681e-01,-3.744203131349421176e-01
7.704103463653895201e-01,-6.733064167960761681e-01,3.744203131349421176e-01
7.364188351156076839e-01,4.741068902712406441e-01,-5.635027571453066209e-01
7.364188351156076839e-01,4.741068902712406441e-01,5.635027571453066209e-01
6.299242297047229489e-01,6.299242297047229489e-01,0.000000000000000000e+00
3.623264475577388510e-01,-3.623264475577388510e-01,0.000000000000000000e+00
2.381183820459874534e-01,1.997257234042041918e-01,-1.296533812858969015e-01
2.381183820459874534e-01,1.997257234042041918e-01,1.296533812858969015e-01
5.492091285258512284e-02,1.219640058696681677e-02,-5.354955164409395257e-02
5.492091285258512284e-02,1.219640058696681677e-02,5.354955164409395257e-02
3.105202354689040600e-02,-3.105202354689040600e-02,0.000000000000000000e+00


==> figures/parameter_recovery/transition/best_bw/m32_d256_eigvals.csv <==
magnitude,real,imaginary
1.000000000000002887e+00,1.000000000000002887e+00,0.000000000000000000e+00
9.036974663579119271e-01,1.803045303444210656e-01,8.855277449289701286e-01
9.036974663579119271e-01,1.803045303444210656e-01,-8.855277449289701286e-01
9.029852786408062437e-01,-4.978862547105367131e-01,7.533204436442231255e-01
9.029852786408062437e-01,-4.978862547105367131e-01,-7.533204436442231255e-01
9.025967062196104118e-01,-4.213751134150803823e-01,7.982003682490492746e-01
9.025967062196104118e-01,-4.213751134150803823e-01,-7.982003682490492746e-01
9.023322783648117795e-01,-7.944393759304533287e-01,-4.278663559457133170e-01
9.023322783648117795e-01,-7.944393759304533287e-01,4.278663559457133170e-01
9.006354834519381125e-01,7.658755591914978567e-04,9.006351578121598589e-01
9.006354834519381125e-01,7.658755591914978567e-04,-9.006351578121598589e-01
9.002653230405602836e-01,-7.489397021698032120e-01,4.995667867093755432e-01
9.002653230405602836e-01,-7.489397021698032120e-01,-4.995667867093755432e-01
9.000399055742031029e-01,7.482111118167757979e-01,5.002519003261504116e-01
9.000399055742031029e-01,7.482111118167757979e-01,-5.002519003261504116e-01
8.991633965005442208e-01,-2.616609861228946787e-01,-8.602489999689562072e-01
8.991633965005442208e-01,-2.616609861228946787e-01,8.602489999689562072e-01
8.989277633022010328e-01,7.910001852474399797e-01,-4.270712242401889513e-01
8.989277633022010328e-01,7.910001852474399797e-01,4.270712242401889513e-01
8.986595841356692649e-01,8.293409848234314374e-01,3.460961991282118788e-01
8.986595841356692649e-01,8.293409848234314374e-01,-3.460961991282118788e-01
8.983045997233796154e-01,5.004648693761040157e-01,7.459799383391890748e-01
8.983045997233796154e-01,5.004648693761040157e-01,-7.459799383391890748e-01
8.980016940638317902e-01,8.804521988850495529e-01,1.766662616913398376e-01
8.980016940638317902e-01,8.804521988850495529e-01,-1.766662616913398376e-01
8.978354086870099504e-01,-8.306170712719860294e-01,3.408573044599726987e-01
8.978354086870099504e-01,-8.306170712719860294e-01,-3.408573044599726987e-01
8.976974406653495109e-01,-3.454790465365874530e-01,-8.285559265259582196e-01
8.976974406653495109e-01,-3.454790465365874530e-01,8.285559265259582196e-01
8.975583416140358040e-01,3.403319569202858941e-01,8.305330431113183698e-01
8.975583416140358040e-01,3.403319569202858941e-01,-8.305330431113183698e-01
8.961346761192793275e-01,4.208240176503456054e-01,7.911791857171339704e-01
8.961346761192793275e-01,4.208240176503456054e-01,-7.911791857171339704e-01
8.960956539447683111e-01,-6.940574033194684134e-01,-5.668083820094218517e-01
8.960956539447683111e-01,-6.940574033194684134e-01,5.668083820094218517e-01
8.958468354135060707e-01,8.913561118982563647e-01,-8.958702083458530696e-02
8.958468354135060707e-01,8.913561118982563647e-01,8.958702083458530696e-02
8.956628615034545327e-01,-5.667326566823280842e-01,6.935604208187969855e-01
8.956628615034545327e-01,-5.667326566823280842e-01,-6.935604208187969855e-01
8.955741693377985424e-01,-8.783528679075744972e-01,-1.747836726460074708e-01
8.955741693377985424e-01,-8.783528679075744972e-01,1.747836726460074708e-01
8.952560151033768232e-01,6.916886784899104468e-01,5.683749683331058566e-01
8.952560151033768232e-01,6.916886784899104468e-01,-5.683749683331058566e-01
8.949963366965829614e-01,2.633566406616352218e-01,-8.553722713063135474e-01
8.949963366965829614e-01,2.633566406616352218e-01,8.553722713063135474e-01
8.947990148293663015e-01,6.339662322234020930e-01,-6.314682045361175167e-01
8.947990148293663015e-01,6.339662322234020930e-01,6.314682045361175167e-01
8.946720016164051437e-01,-8.257890295773105682e-02,-8.908528022421001724e-01
8.946720016164051437e-01,-8.257890295773105682e-02,8.908528022421001724e-01
8.946611525087601047e-01,9.519997747246236597e-02,8.895816669072860172e-01
8.946611525087601047e-01,9.519997747246236597e-02,-8.895816669072860172e-01
8.943539452812302448e-01,-8.565464008482102098e-01,-2.572882481460801452e-01
8.943539452812302448e-01,-8.565464008482102098e-01,2.572882481460801452e-01
8.941758159975105036e-01,5.704925723638523127e-01,-6.885409318206786589e-01
8.941758159975105036e-01,5.704925723638523127e-01,6.885409318206786589e-01
8.939772383434743119e-01,-1.768631416437361492e-01,8.763074413721093636e-01
8.939772383434743119e-01,-1.768631416437361492e-01,-8.763074413721093636e-01
8.936451854369364955e-01,-6.350531858358022808e-01,-6.287361677320737474e-01
8.936451854369364955e-01,-6.350531858358022808e-01,6.287361677320737474e-01
8.909760944153516382e-01,-8.868274755281120303e-01,-8.588032060996009243e-02
8.909760944153516382e-01,-8.868274755281120303e-01,8.588032060996009243e-02
8.875216473930326311e-01,-8.875216473930326311e-01,0.000000000000000000e+00
8.873137457385023019e-01,8.492331009430145183e-01,2.571552520155930277e-01
8.873137457385023019e-01,8.492331009430145183e-01,-2.571552520155930277e-01
5.209502668497626443e-01,1.659634106236787532e-01,4.938069732851037008e-01
5.209502668497626443e-01,1.659634106236787532e-01,-4.938069732851037008e-01
5.085734157650182441e-01,-4.121541710905048395e-01,2.979527789358525913e-01
5.085734157650182441e-01,-4.121541710905048395e-01,-2.979527789358525913e-01
5.085473960467000731e-01,5.085473960467000731e-01,0.000000000000000000e+00
4.949615580586652075e-01,-4.949615580586652075e-01,0.000000000000000000e+00
4.875287117280317495e-01,4.001868068094642794e-01,-2.784506498732563506e-01
4.875287117280317495e-01,4.001868068094642794e-01,2.784506498732563506e-01
4.817662155696924575e-01,-1.378989370073832044e-01,-4.616086758679662783e-01
4.817662155696924575e-01,-1.378989370073832044e-01,4.616086758679662783e-01
3.951374972106348471e-01,-3.951374972106348471e-01,0.000000000000000000e+00
3.912609778612268219e-01,-2.432137878115842589e-01,-3.064836149213610028e-01
3.912609778612268219e-01,-2.432137878115842589e-01,3.064836149213610028e-01
3.889463058246131477e-01,3.063731756135846807e-01,-2.396136600427052343e-01
3.889463058246131477e-01,3.063731756135846807e-01,2.396136600427052343e-01
3.889061316979319782e-01,-3.053820499909418174e-01,-2.408106783670091178e-01
3.889061316979319782e-01,-3.053820499909418174e-01,2.408106783670091178e-01
3.870031661676071599e-01,-1.008794848883599465e-01,3.736238484792046566e-01
3.870031661676071599e-01,-1.008794848883599465e-01,-3.736238484792046566e-01
3.844965324377510041e-01,2.233145413695739601e-01,-3.129987205557737129e-01
3.844965324377510041e-01,2.233145413695739601e-01,3.129987205557737129e-01
3.813252742764847714e-01,1.229998945041543834e-01,3.609431960212066137e-01
3.813252742764847714e-01,1.229998945041543834e-01,-3.609431960212066137e-01
3.764995903042493430e-01,-3.704228020821884737e-01,6.737127872355877511e-02
3.764995903042493430e-01,-3.704228020821884737e-01,-6.737127872355877511e-02
3.748951050087730441e-01,3.748951050087730441e-01,0.000000000000000000e+00
3.684485059620574710e-01,3.306481688606996427e-01,1.625610346138906259e-01
3.684485059620574710e-01,3.306481688606996427e-01,-1.625610346138906259e-01
3.668615044883625775e-01,3.613861108921132548e-01,6.314619806241759947e-02
3.668615044883625775e-01,3.613861108921132548e-01,-6.314619806241759947e-02
3.610219571372968450e-01,-3.105175099935153504e-01,1.841622369615206478e-01
3.610219571372968450e-01,-3.105175099935153504e-01,-1.841622369615206478e-01
3.326517588323907315e-01,3.895325480292333858e-02,3.303631889217404360e-01
3.326517588323907315e-01,3.895325480292333858e-02,-3.303631889217404360e-01
3.302383051410723858e-01,-5.948727356357441654e-02,3.248362702445964922e-01
3.302383051410723858e-01,-5.948727356357441654e-02,-3.248362702445964922e-01
2.481682836603538722e-01,-1.252267044493561854e-01,2.142563173110176022e-01
2.481682836603538722e-01,-1.252267044493561854e-01,-2.142563173110176022e-01
2.419814052841077201e-01,3.152383503175668067e-02,2.399192537671001324e-01
2.419814052841077201e-01,3.152383503175668067e-02,-2.399192537671001324e-01
2.376189393416209550e-01,-2.819577227123975377e-02,2.359401592774433287e-01
2.376189393416209550e-01,-2.819577227123975377e-02,-2.359401592774433287e-01
2.277259362471189541e-01,-2.277259362471189541e-01,0.000000000000000000e+00
2.248339209627167601e-01,1.431515406256720635e-01,-1.733722250880045945e-01
2.248339209627167601e-01,1.431515406256720635e-01,1.733722250880045945e-01
2.198629131280743776e-01,2.162184823134084277e-01,3.986563025024760648e-02
2.198629131280743776e-01,2.162184823134084277e-01,-3.986563025024760648e-02
2.058125556023151503e-01,1.487217308661761273e-01,-1.422696552737959808e-01
2.058125556023151503e-01,1.487217308661761273e-01,1.422696552737959808e-01
2.016717160550316190e-01,-8.439453778460023758e-02,-1.831639785784993646e-01
2.016717160550316190e-01,-8.439453778460023758e-02,1.831639785784993646e-01
1.938931555593348122e-01,-1.747469292712351407e-01,-8.401229959375208778e-02
1.938931555593348122e-01,-1.747469292712351407e-01,8.401229959375208778e-02
1.895291044133711467e-01,-1.892133557835066759e-01,-1.093560299565888086e-02
1.895291044133711467e-01,-1.892133557835066759e-01,1.093560299565888086e-02
1.870648062781206378e-01,1.859086172815930249e-01,-2.076602437437114965e-02
1.870648062781206378e-01,1.859086172815930249e-01,2.076602437437114965e-02
1.838864366820410212e-01,-1.572543051023459482e-01,-9.531686693548298284e-02
1.838864366820410212e-01,-1.572543051023459482e-01,9.531686693548298284e-02
1.792202071234484384e-01,4.156103529045301892e-02,-1.743346293395476865e-01
1.792202071234484384e-01,4.156103529045301892e-02,1.743346293395476865e-01
1.788182625178690865e-01,1.647789787127016403e-01,-6.945400769076300052e-02
1.788182625178690865e-01,1.647789787127016403e-01,6.945400769076300052e-02
1.741653904639739736e-01,-1.593464192367360921e-01,-7.030150718084819672e-02
1.741653904639739736e-01,-1.593464192367360921e-01,7.030150718084819672e-02
1.738147257727808703e-01,-2.459427568678070053e-03,1.737973248111185642e-01
1.738147257727808703e-01,-2.459427568678070053e-03,-1.737973248111185642e-01
1.714478063051247947e-01,1.524944524387943368e-01,-7.835682651965868162e-02
1.714478063051247947e-01,1.524944524387943368e-01,7.835682651965868162e-02
1.689786900269790448e-01,-2.163884089705252201e-02,-1.675874644711408679e-01
1.689786900269790448e-01,-2.163884089705252201e-02,1.675874644711408679e-01
1.686226014703274823e-01,-1.658497223086532468e-01,-3.045408571544215223e-02
1.686226014703274823e-01,-1.658497223086532468e-01,3.045408571544215223e-02
1.555084214646361984e-01,-8.671417729611163860e-02,-1.290872596435505837e-01
1.555084214646361984e-01,-8.671417729611163860e-02,1.290872596435505837e-01
1.543874098001833672e-01,-1.543874098001833672e-01,0.000000000000000000e+00
1.537763624664761353e-01,8.815313323624315855e-02,1.260007728311783315e-01
1.537763624664761353e-01,8.815313323624315855e-02,-1.260007728311783315e-01
1.532408454632506467e-01,7.111093240019764061e-02,1.357423736770003164e-01
1.532408454632506467e-01,7.111093240019764061e-02,-1.357423736770003164e-01
1.528380701386520824e-01,-1.091588119285877012e-01,-1.069758358791682989e-01
1.528380701386520824e-01,-1.091588119285877012e-01,1.069758358791682989e-01
1.488157158460493568e-01,-1.409738624172710703e-02,-1.481464848854797123e-01
1.488157158460493568e-01,-1.409738624172710703e-02,1.481464848854797123e-01
1.472706103304723679e-01,1.172135905751165996e-01,8.916056780661937853e-02
1.472706103304723679e-01,1.172135905751165996e-01,-8.916056780661937853e-02
1.467421396358845054e-01,1.007979107659181528e-01,1.066444406902836567e-01
1.467421396358845054e-01,1.007979107659181528e-01,-1.066444406902836567e-01
1.372596288150227939e-01,1.350429166583208274e-01,-2.456860522804770255e-02
1.372596288150227939e-01,1.350429166583208274e-01,2.456860522804770255e-02
1.358793284868241580e-01,-1.358793284868241580e-01,0.000000000000000000e+00
1.298113170099667313e-01,-1.028756912624865655e-01,-7.916798703470752374e-02
1.298113170099667313e-01,-1.028756912624865655e-01,7.916798703470752374e-02
1.270476340396599901e-01,3.490592044420842699e-03,-1.269996735517646969e-01
1.270476340396599901e-01,3.490592044420842699e-03,1.269996735517646969e-01
1.269524176888902067e-01,-1.115997992704206021e-01,6.051777556930089397e-02
1.269524176888902067e-01,-1.115997992704206021e-01,-6.051777556930089397e-02
1.254394265108742801e-01,1.197422224345242175e-01,-3.737445504375894872e-02
1.254394265108742801e-01,1.197422224345242175e-01,3.737445504375894872e-02
1.244432412103739088e-01,6.772318617337663715e-02,-1.044015820640160075e-01
1.244432412103739088e-01,6.772318617337663715e-02,1.044015820640160075e-01
1.166794789572410534e-01,-6.339658538084463890e-02,-9.795393698970213114e-02
1.166794789572410534e-01,-6.339658538084463890e-02,9.795393698970213114e-02
1.121121301721722668e-01,1.121121301721722668e-01,0.000000000000000000e+00
1.111898516116394536e-01,9.078134569088583405e-02,-6.420226145526561345e-02
1.111898516116394536e-01,9.078134569088583405e-02,6.420226145526561345e-02
1.107182961759770184e-01,-2.037807979352363949e-02,-1.088268118252122274e-01
1.107182961759770184e-01,-2.037807979352363949e-02,1.088268118252122274e-01
1.103944561231662846e-01,-1.103944561231662846e-01,0.000000000000000000e+00
1.093050101595429147e-01,-5.253945705570949726e-02,9.584983410663283632e-02
1.093050101595429147e-01,-5.253945705570949726e-02,-9.584983410663283632e-02
1.063224738107905049e-01,-5.070827175224361036e-03,1.062014837420138663e-01
1.063224738107905049e-01,-5.070827175224361036e-03,-1.062014837420138663e-01
1.062543889549261156e-01,9.479888800031571749e-02,-4.799131177711567914e-02
1.062543889549261156e-01,9.479888800031571749e-02,4.799131177711567914e-02
1.038964136744188471e-01,1.149259500216073815e-02,-1.032588254558528262e-01
1.038964136744188471e-01,1.149259500216073815e-02,1.032588254558528262e-01
1.019435462550361965e-01,1.019435462550361965e-01,0.000000000000000000e+00
9.632604806127978425e-02,-9.632604806127978425e-02,0.000000000000000000e+00
9.319818461440522450e-02,-6.453276645804659206e-02,-6.724153231963096722e-02
9.319818461440522450e-02,-6.453276645804659206e-02,6.724153231963096722e-02
9.083162828264884636e-02,1.472850094991936740e-02,-8.962954845499065959e-02
9.083162828264884636e-02,1.472850094991936740e-02,8.962954845499065959e-02
8.952160081211825438e-02,-8.952160081211825438e-02,0.000000000000000000e+00
8.570964642389986010e-02,-8.343887747616662853e-02,1.959839829239067716e-02
8.570964642389986010e-02,-8.343887747616662853e-02,-1.959839829239067716e-02
8.373530462382151873e-02,6.996619200633538704e-02,-4.600362177673401887e-02
8.373530462382151873e-02,6.996619200633538704e-02,4.600362177673401887e-02
8.053662168548365863e-02,-1.637736457317033253e-02,-7.885384811249342152e-02
8.053662168548365863e-02,-1.637736457317033253e-02,7.885384811249342152e-02
7.876641322167761416e-02,4.287972295571857578e-02,6.607175804418172205e-02
7.876641322167761416e-02,4.287972295571857578e-02,-6.607175804418172205e-02
7.319327806081080134e-02,4.588607441859795383e-02,-5.702389085057295998e-02
7.319327806081080134e-02,4.588607441859795383e-02,5.702389085057295998e-02
7.302859909761721946e-02,-3.770419662346739115e-02,6.254254426499938901e-02
7.302859909761721946e-02,-3.770419662346739115e-02,-6.254254426499938901e-02
7.290872331686232277e-02,-6.241785485688923496e-02,-3.767881806478397266e-02
7.290872331686232277e-02,-6.241785485688923496e-02,3.767881806478397266e-02
6.924463038970221640e-02,6.181929345431473599e-02,3.119605415137932658e-02
6.924463038970221640e-02,6.181929345431473599e-02,-3.119605415137932658e-02
6.754436826091396451e-02,6.704325615202011424e-02,8.212398449940108702e-03
6.754436826091396451e-02,6.704325615202011424e-02,-8.212398449940108702e-03
6.392259768518780694e-02,-6.392259768518780694e-02,0.000000000000000000e+00
6.323402218865033231e-02,-5.922204047189254250e-02,2.216509608596910902e-02
6.323402218865033231e-02,-5.922204047189254250e-02,-2.216509608596910902e-02
6.049754856772569800e-02,1.626454276841449165e-02,-5.827021564434736733e-02
6.049754856772569800e-02,1.626454276841449165e-02,5.827021564434736733e-02
5.994597770811424531e-02,-1.710825852419833523e-02,-5.745283051034930782e-02
5.994597770811424531e-02,-1.710825852419833523e-02,5.745283051034930782e-02
5.847687010862243767e-02,-5.847687010862243767e-02,0.000000000000000000e+00
5.414802680080439690e-02,5.358001429877233546e-02,-7.822459598104885420e-03
5.414802680080439690e-02,5.358001429877233546e-02,7.822459598104885420e-03
5.349945213379076608e-02,-4.217102461585655465e-02,3.292105802468368175e-02
5.349945213379076608e-02,-4.217102461585655465e-02,-3.292105802468368175e-02
5.318953862962760848e-02,4.985663872236453797e-02,1.853220426555538328e-02
5.318953862962760848e-02,4.985663872236453797e-02,-1.853220426555538328e-02
5.188518452926284968e-02,9.372468526474626166e-03,5.103164907541102996e-02
5.188518452926284968e-02,9.372468526474626166e-03,-5.103164907541102996e-02
5.004630575031822348e-02,2.540477094654333690e-02,-4.311879326242795685e-02
5.004630575031822348e-02,2.540477094654333690e-02,4.311879326242795685e-02
4.939583972273867141e-02,-1.621578556587076336e-02,4.665830344532669732e-02
4.939583972273867141e-02,-1.621578556587076336e-02,-4.665830344532669732e-02
4.658052369789638519e-02,-2.248382443314315277e-02,4.079488726335546434e-02
4.658052369789638519e-02,-2.248382443314315277e-02,-4.079488726335546434e-02
4.497602611224020552e-02,3.111109206692113174e-02,3.247988416316273386e-02
4.497602611224020552e-02,3.111109206692113174e-02,-3.247988416316273386e-02
4.320381850411873781e-02,-4.269747996846195992e-02,6.595084357278692064e-03
4.320381850411873781e-02,-4.269747996846195992e-02,-6.595084357278692064e-03
3.044162659985433228e-02,2.957530339226830535e-02,-7.210690625747426599e-03
3.044162659985433228e-02,2.957530339226830535e-02,7.210690625747426599e-03
2.864782238952529730e-02,-2.864782238952529730e-02,0.000000000000000000e+00
2.465662063873018048e-02,1.906211307480131303e-02,-1.563920670768642260e-02
2.465662063873018048e-02,1.906211307480131303e-02,1.563920670768642260e-02
1.622122742635639242e-02,-1.148937016681570930e-02,-1.145087736321815687e-02
1.622122742635639242e-02,-1.148937016681570930e-02,1.145087736321815687e-02
1.491652233083993508e-02,-5.985641658172472131e-03,-1.366289619320869807e-02
1.491652233083993508e-02,-5.985641658172472131e-03,1.366289619320869807e-02
1.445505007283531124e-02,-1.425030349811718701e-02,-2.424319042478767765e-03
1.445505007283531124e-02,-1.425030349811718701e-02,2.424319042478767765e-03
1.422861931742294000e-02,2.411370530836991037e-03,-1.402279928698803649e-02
1.422861931742294000e-02,2.411370530836991037e-03,1.402279928698803649e-02
1.204977873912154926e-02,9.456724464877358516e-03,-7.467766068723344537e-03
1.204977873912154926e-02,9.456724464877358516e-03,7.467766068723344537e-03
1.014761860111629971e-02,-7.548839612162830739e-03,6.781532554191779111e-03
1.014761860111629971e-02,-7.548839612162830739e-03,-6.781532554191779111e-03
9.184759297295629760e-03,6.313230959536146256e-03,-6.671050756875773410e-03
9.184759297295629760e-03,6.313230959536146256e-03,6.671050756875773410e-03
3.649015727224487037e-03,-3.649015727224487037e-03,0.000000000000000000e+00
3.001116165115492312e-03,2.930235791360148202e-03,6.483952834108871674e-04
3.001116165115492312e-03,2.930235791360148202e-03,-6.483952834108871674e-04
2.497531562423194705e-03,-2.497531562423194705e-03,0.000000000000000000e+00
1.279732424745923768e-03,1.279732424745923768e-03,0.000000000000000000e+00


==> figures/parameter_recovery/transition/best_bw/m32_d4_eigvals.csv <==
magnitude,real,imaginary
1.000000000000000444e+00,1.000000000000000444e+00,0.000000000000000000e+00
7.569811906642184285e-01,-3.797762244696911704e-01,-6.548210002336245505e-01
7.569811906642184285e-01,-3.797762244696911704e-01,6.548210002336245505e-01
3.523699248350803948e-01,3.523699248350803948e-01,0.000000000000000000e+00


==> figures/parameter_recovery/transition/best_bw/m32_d64_eigvals.csv <==
magnitude,real,imaginary
9.999999999999988898e-01,9.999999999999988898e-01,0.000000000000000000e+00
8.376684162560595892e-01,-2.432569032315773927e-01,-8.015699935895294059e-01
8.376684162560595892e-01,-2.432569032315773927e-01,8.015699935895294059e-01
8.287694745010124597e-01,-6.831579401954170905e-01,4.692057870621793580e-01
8.287694745010124597e-01,-6.831579401954170905e-01,-4.692057870621793580e-01
8.284796983916415947e-01,3.954149409527765169e-01,7.280285949867749684e-01
8.284796983916415947e-01,3.954149409527765169e-01,-7.280285949867749684e-01
8.181739086598446287e-01,-8.181739086598446287e-01,0.000000000000000000e+00
8.132134771886523339e-01,6.373014380579151705e-01,-5.051366513435470162e-01
8.132134771886523339e-01,6.373014380579151705e-01,5.051366513435470162e-01
8.019367293451347134e-01,6.897312747242809183e-02,-7.989650965839771857e-01
8.019367293451347134e-01,6.897312747242809183e-02,7.989650965839771857e-01
7.910022064625866767e-01,7.367490478715967850e-01,-2.878981262338747849e-01
7.910022064625866767e-01,7.367490478715967850e-01,2.878981262338747849e-01
7.755794922368307587e-01,7.755794922368307587e-01,0.000000000000000000e+00
7.724851890395819654e-01,6.194155848337694614e-01,-4.615817376701096819e-01
7.724851890395819654e-01,6.194155848337694614e-01,4.615817376701096819e-01
7.631703783459103940e-01,-3.950035363030230950e-01,6.529940525707307319e-01
7.631703783459103940e-01,-3.950035363030230950e-01,-6.529940525707307319e-01
7.588478655428971820e-01,7.369345086722566274e-01,1.810458863575496180e-01
7.588478655428971820e-01,7.369345086722566274e-01,-1.810458863575496180e-01
7.514762178327343278e-01,-6.378061020026664085e-01,-3.973913464286251696e-01
7.514762178327343278e-01,-6.378061020026664085e-01,3.973913464286251696e-01
7.497332897515259775e-01,-7.272398423094770248e-01,-1.822696286256507148e-01
7.497332897515259775e-01,-7.272398423094770248e-01,1.822696286256507148e-01
7.482549734342344161e-01,5.299875150648669653e-01,-5.282033123186886669e-01
7.482549734342344161e-01,5.299875150648669653e-01,5.282033123186886669e-01
7.448544607676691465e-01,-7.080779444693935387e-01,-2.311575053540195768e-01
7.448544607676691465e-01,-7.080779444693935387e-01,2.311575053540195768e-01
7.302791249045383903e-01,2.398381601337390423e-01,-6.897718878114716956e-01
7.302791249045383903e-01,2.398381601337390423e-01,6.897718878114716956e-01
7.245705547703036320e-01,-1.378501938936977922e-01,7.113366382266664845e-01
7.245705547703036320e-01,-1.378501938936977922e-01,-7.113366382266664845e-01
7.137881158531311776e-01,-5.123356996411019271e-01,-4.969965847029791384e-01
7.137881158531311776e-01,-5.123356996411019271e-01,4.969965847029791384e-01
7.114548636781704571e-01,2.055640949176366084e-01,-6.811104359294584132e-01
7.114548636781704571e-01,2.055640949176366084e-01,6.811104359294584132e-01
6.835779151994789693e-01,-2.518946469528023924e-01,6.354745100985476070e-01
6.835779151994789693e-01,-2.518946469528023924e-01,-6.354745100985476070e-01
6.655357206166762074e-01,-6.655357206166762074e-01,0.000000000000000000e+00
3.714569933624425890e-01,4.747947214741446431e-02,3.684100943818839347e-01
3.714569933624425890e-01,4.747947214741446431e-02,-3.684100943818839347e-01
2.937004711078550212e-01,-2.565358305238892855e-01,1.430011691784173200e-01
2.937004711078550212e-01,-2.565358305238892855e-01,-1.430011691784173200e-01
2.659185889395942470e-01,5.458831155918993094e-02,-2.602552827220644405e-01
2.659185889395942470e-01,5.458831155918993094e-02,2.602552827220644405e-01
2.576339629315577695e-01,2.515370902564875721e-01,-5.571670378906955212e-02
2.576339629315577695e-01,2.515370902564875721e-01,5.571670378906955212e-02
2.466913842374448551e-01,-1.102420044184433123e-01,-2.206883311794952673e-01
2.466913842374448551e-01,-1.102420044184433123e-01,2.206883311794952673e-01
2.444761020265374951e-01,1.744621451253735578e-01,-1.712644866291405943e-01
2.444761020265374951e-01,1.744621451253735578e-01,1.712644866291405943e-01
1.952949823499330884e-01,-1.952949823499330884e-01,0.000000000000000000e+00
1.737387984508440564e-01,-1.737387984508440564e-01,0.000000000000000000e+00
1.191462955755855230e-01,9.355169508769531350e-02,7.378292550179663123e-02
1.191462955755855230e-01,9.355169508769531350e-02,-7.378292550179663123e-02
4.716711044409507142e-02,-4.716711044409507142e-02,0.000000000000000000e+00
4.220697407218190061e-02,4.220697407218190061e-02,0.000000000000000000e+00
2.246500659460457655e-02,1.108044225379141434e-02,1.954227010242210599e-02
2.246500659460457655e-02,1.108044225379141434e-02,-1.954227010242210599e-02
1.984900833455277569e-02,-1.116891478889015313e-02,1.640848787376997936e-02
1.984900833455277569e-02,-1.116891478889015313e-02,-1.640848787376997936e-02
1.348935431569552555e-02,-1.348935431569552555e-02,0.000000000000000000e+00
7.394235865435902933e-04,-7.394235865435902933e-04,0.000000000000000000e+00


==> figures/parameter_recovery/transition/hmm_eigs_m_128.csv <==
magnitude,real,imaginary
9.999999999999937828e-01,9.999999999999937828e-01,0.000000000000000000e+00
9.067049741024246767e-01,1.810663814972272301e-01,-8.884418245183974827e-01
9.067049741024246767e-01,1.810663814972272301e-01,8.884418245183974827e-01
9.045551858129453615e-01,-7.964717968546763949e-01,4.287805510936511522e-01
9.045551858129453615e-01,-7.964717968546763949e-01,-4.287805510936511522e-01
9.045229529845070227e-01,7.515825722926648966e-01,-5.032746859337888790e-01
9.045229529845070227e-01,7.515825722926648966e-01,5.032746859337888790e-01
9.043235986789182057e-01,-4.975850616437490492e-01,7.551226903997625417e-01
9.043235986789182057e-01,-4.975850616437490492e-01,-7.551226903997625417e-01
9.032976167713682170e-01,-4.210646954972627753e-01,7.991564969833072629e-01
9.032976167713682170e-01,-4.210646954972627753e-01,-7.991564969833072629e-01
9.032338054692629070e-01,-7.516545498974163131e-01,5.008460291955989518e-01
9.032338054692629070e-01,-7.516545498974163131e-01,-5.008460291955989518e-01
9.019970445402316628e-01,-2.637753863217837114e-01,-8.625666431819088986e-01
9.019970445402316628e-01,-2.637753863217837114e-01,8.625666431819088986e-01
9.015548295991552274e-01,-8.338557643957154042e-01,-3.427618341612716502e-01
9.015548295991552274e-01,-8.338557643957154042e-01,3.427618341612716502e-01
9.014342396363365095e-01,2.313200534520679086e-03,-9.014312716408430237e-01
9.014342396363365095e-01,2.313200534520679086e-03,9.014312716408430237e-01
9.008694807364082680e-01,-3.482751858633622577e-01,-8.308250214299797154e-01
9.008694807364082680e-01,-3.482751858633622577e-01,8.308250214299797154e-01
9.007844082842196842e-01,-6.980863304779374445e-01,-5.692872960182756570e-01
9.007844082842196842e-01,-6.980863304779374445e-01,5.692872960182756570e-01
9.005220773046146432e-01,8.833324940408622261e-01,-1.751105841591779899e-01
9.005220773046146432e-01,8.833324940408622261e-01,1.751105841591779899e-01
9.003017541941066293e-01,8.309146624597862907e-01,3.465891982077990985e-01
9.003017541941066293e-01,8.309146624597862907e-01,-3.465891982077990985e-01
8.999027971017385941e-01,7.911480701855335695e-01,-4.288470301555544761e-01
8.999027971017385941e-01,7.911480701855335695e-01,4.288470301555544761e-01
8.992112180415565703e-01,8.947614422657990119e-01,-8.934638261399906189e-02
8.992112180415565703e-01,8.947614422657990119e-01,8.934638261399906189e-02
8.990885686175793534e-01,4.222803802270448936e-01,7.937502974450529880e-01
8.990885686175793534e-01,4.222803802270448936e-01,-7.937502974450529880e-01
8.985998565890689349e-01,5.012718907690463244e-01,-7.457936670331282158e-01
8.985998565890689349e-01,5.012718907690463244e-01,7.457936670331282158e-01
8.984086433913064385e-01,3.411620300819929730e-01,-8.311116409668083405e-01
8.984086433913064385e-01,3.411620300819929730e-01,8.311116409668083405e-01
8.983453046876376247e-01,-5.685303324154151738e-01,-6.955555675702279617e-01
8.983453046876376247e-01,-5.685303324154151738e-01,6.955555675702279617e-01
8.982800549699687664e-01,6.952218628049136040e-01,5.688353176754374907e-01
8.982800549699687664e-01,6.952218628049136040e-01,-5.688353176754374907e-01
8.980317193610196647e-01,-1.797103057373065638e-01,-8.798665665828614424e-01
8.980317193610196647e-01,-1.797103057373065638e-01,8.798665665828614424e-01
8.975338470376227340e-01,-8.802132046504481666e-01,-1.754756989931745281e-01
8.975338470376227340e-01,-8.802132046504481666e-01,1.754756989931745281e-01
8.971183217751216299e-01,6.359731009987581452e-01,-6.327396763840830163e-01
8.971183217751216299e-01,6.359731009987581452e-01,6.327396763840830163e-01
8.970188804596380683e-01,-8.591303041098290461e-01,-2.579495928688685935e-01
8.970188804596380683e-01,-8.591303041098290461e-01,2.579495928688685935e-01
8.967145503167228693e-01,-6.382067198290282128e-01,6.299120315685314830e-01
8.967145503167228693e-01,-6.382067198290282128e-01,-6.299120315685314830e-01
8.965533340615222668e-01,2.633600562457222294e-01,-8.570002109632655074e-01
8.965533340615222668e-01,2.633600562457222294e-01,8.570002109632655074e-01
8.960312179138124611e-01,5.729511145019284823e-01,6.889114339790769481e-01
8.960312179138124611e-01,5.729511145019284823e-01,-6.889114339790769481e-01
8.959980540004055527e-01,9.519635887076864644e-02,8.909265772386979476e-01
8.959980540004055527e-01,9.519635887076864644e-02,-8.909265772386979476e-01
8.956735601115342060e-01,-8.320081238091203701e-02,-8.918008472198412084e-01
8.956735601115342060e-01,-8.320081238091203701e-02,8.918008472198412084e-01
8.931960641179144123e-01,-8.890394201760413173e-01,-8.607042656326054086e-02
8.931960641179144123e-01,-8.890394201760413173e-01,8.607042656326054086e-02
8.921945177697444551e-01,-8.921945177697444551e-01,0.000000000000000000e+00
8.920531410898443481e-01,8.541450716975760304e-01,2.572838957708015184e-01
8.920531410898443481e-01,8.541450716975760304e-01,-2.572838957708015184e-01


==> figures/parameter_recovery/transition/hmm_eigs_m_32.csv <==
magnitude,real,imaginary
9.999999999999937828e-01,9.999999999999937828e-01,0.000000000000000000e+00
9.067049741024246767e-01,1.810663814972272301e-01,-8.884418245183974827e-01
9.067049741024246767e-01,1.810663814972272301e-01,8.884418245183974827e-01
9.045551858129453615e-01,-7.964717968546763949e-01,4.287805510936511522e-01
9.045551858129453615e-01,-7.964717968546763949e-01,-4.287805510936511522e-01
9.045229529845070227e-01,7.515825722926648966e-01,-5.032746859337888790e-01
9.045229529845070227e-01,7.515825722926648966e-01,5.032746859337888790e-01
9.043235986789182057e-01,-4.975850616437490492e-01,7.551226903997625417e-01
9.043235986789182057e-01,-4.975850616437490492e-01,-7.551226903997625417e-01
9.032976167713682170e-01,-4.210646954972627753e-01,7.991564969833072629e-01
9.032976167713682170e-01,-4.210646954972627753e-01,-7.991564969833072629e-01
9.032338054692629070e-01,-7.516545498974163131e-01,5.008460291955989518e-01
9.032338054692629070e-01,-7.516545498974163131e-01,-5.008460291955989518e-01
9.019970445402316628e-01,-2.637753863217837114e-01,-8.625666431819088986e-01
9.019970445402316628e-01,-2.637753863217837114e-01,8.625666431819088986e-01
9.015548295991552274e-01,-8.338557643957154042e-01,-3.427618341612716502e-01
9.015548295991552274e-01,-8.338557643957154042e-01,3.427618341612716502e-01
9.014342396363365095e-01,2.313200534520679086e-03,-9.014312716408430237e-01
9.014342396363365095e-01,2.313200534520679086e-03,9.014312716408430237e-01
9.008694807364082680e-01,-3.482751858633622577e-01,-8.308250214299797154e-01
9.008694807364082680e-01,-3.482751858633622577e-01,8.308250214299797154e-01
9.007844082842196842e-01,-6.980863304779374445e-01,-5.692872960182756570e-01
9.007844082842196842e-01,-6.980863304779374445e-01,5.692872960182756570e-01
9.005220773046146432e-01,8.833324940408622261e-01,-1.751105841591779899e-01
9.005220773046146432e-01,8.833324940408622261e-01,1.751105841591779899e-01
9.003017541941066293e-01,8.309146624597862907e-01,3.465891982077990985e-01
9.003017541941066293e-01,8.309146624597862907e-01,-3.465891982077990985e-01
8.999027971017385941e-01,7.911480701855335695e-01,-4.288470301555544761e-01
8.999027971017385941e-01,7.911480701855335695e-01,4.288470301555544761e-01
8.992112180415565703e-01,8.947614422657990119e-01,-8.934638261399906189e-02
8.992112180415565703e-01,8.947614422657990119e-01,8.934638261399906189e-02
8.990885686175793534e-01,4.222803802270448936e-01,7.937502974450529880e-01
8.990885686175793534e-01,4.222803802270448936e-01,-7.937502974450529880e-01
8.985998565890689349e-01,5.012718907690463244e-01,-7.457936670331282158e-01
8.985998565890689349e-01,5.012718907690463244e-01,7.457936670331282158e-01
8.984086433913064385e-01,3.411620300819929730e-01,-8.311116409668083405e-01
8.984086433913064385e-01,3.411620300819929730e-01,8.311116409668083405e-01
8.983453046876376247e-01,-5.685303324154151738e-01,-6.955555675702279617e-01
8.983453046876376247e-01,-5.685303324154151738e-01,6.955555675702279617e-01
8.982800549699687664e-01,6.952218628049136040e-01,5.688353176754374907e-01
8.982800549699687664e-01,6.952218628049136040e-01,-5.688353176754374907e-01
8.980317193610196647e-01,-1.797103057373065638e-01,-8.798665665828614424e-01
8.980317193610196647e-01,-1.797103057373065638e-01,8.798665665828614424e-01
8.975338470376227340e-01,-8.802132046504481666e-01,-1.754756989931745281e-01
8.975338470376227340e-01,-8.802132046504481666e-01,1.754756989931745281e-01
8.971183217751216299e-01,6.359731009987581452e-01,-6.327396763840830163e-01
8.971183217751216299e-01,6.359731009987581452e-01,6.327396763840830163e-01
8.970188804596380683e-01,-8.591303041098290461e-01,-2.579495928688685935e-01
8.970188804596380683e-01,-8.591303041098290461e-01,2.579495928688685935e-01
8.967145503167228693e-01,-6.382067198290282128e-01,6.299120315685314830e-01
8.967145503167228693e-01,-6.382067198290282128e-01,-6.299120315685314830e-01
8.965533340615222668e-01,2.633600562457222294e-01,-8.570002109632655074e-01
8.965533340615222668e-01,2.633600562457222294e-01,8.570002109632655074e-01
8.960312179138124611e-01,5.729511145019284823e-01,6.889114339790769481e-01
8.960312179138124611e-01,5.729511145019284823e-01,-6.889114339790769481e-01
8.959980540004055527e-01,9.519635887076864644e-02,8.909265772386979476e-01
8.959980540004055527e-01,9.519635887076864644e-02,-8.909265772386979476e-01
8.956735601115342060e-01,-8.320081238091203701e-02,-8.918008472198412084e-01
8.956735601115342060e-01,-8.320081238091203701e-02,8.918008472198412084e-01
8.931960641179144123e-01,-8.890394201760413173e-01,-8.607042656326054086e-02
8.931960641179144123e-01,-8.890394201760413173e-01,8.607042656326054086e-02
8.921945177697444551e-01,-8.921945177697444551e-01,0.000000000000000000e+00
8.920531410898443481e-01,8.541450716975760304e-01,2.572838957708015184e-01
8.920531410898443481e-01,8.541450716975760304e-01,-2.572838957708015184e-01

